Physical Nature and Timing Variations of the Eclipsing System V407 Pegasi

New multiband CCD photometry is presented for V407 Peg; the $R_{\rm C}$ light curves are the first ever compiled. Our light curves, displaying a flat bottom at secondary minimum and an O'Connell effect, were simultaneously analyzed with the radial-velocity (RV) curves given by Rucinski et al. (2008). The light changes of the system are best modeled by using both a hot spot on the secondary star and a third light. The model represents historical light curves also. All available minimum epochs, including our six timing measurements, have been examined and indicate that the eclipse timing variation is mainly caused by light asymmetries due to the spot activity detected in the light-curve synthesis. The hot spot may be produced as a result of the impact of the gas stream from the primary star. Our light and velocity solutions indicate that V407 Peg is a totally-eclipsing A-type overcontact binary with values of $q$=0.251, $i$=87$^\circ.6$, $\Delta T$=496 K, $f$=61 $\%$, and $l_3$=11$\sim$16 $\%$. Individual masses and radii of both components are determined to be $M_1$=1.72 M$_\odot$, $M_2$=0.43 M$_\odot$, $R_1$=2.15 R$_\odot$, and $R_2$=1.21 R$_\odot$. These results are very different from previous ones, which is probably caused by the light curves with distorted and inclined eclipses used in those other analyses. The facts that there are no objects optically related with the system and that the seasonal RVs show a large discrepancy in systemic velocity indicate that the third light source most likely arises from a tertiary component orbiting the eclipsing pair.

==> table1.dat <==
Table 1. CCD photometric observations of V407 Peg.
==================================================================================
    HJD         Delta B         HJD         Delta V         HJD         Delta Rc   
----------------------------------------------------------------------------------
 2455826.06512   -2.3954     2455826.06669   -2.2111     2455826.06751   -2.0998  
 2455826.06896   -2.4170     2455826.06942   -2.2368     2455826.06794   -2.1066  
 2455826.07045   -2.4292     2455826.09630   -2.3818     2455826.06826   -2.1152  
 2455826.07079   -2.4268     2455826.09763   -2.3923     2455826.06977   -2.1183  
 2455826.07121   -2.4312     2455826.09959   -2.3939     2455826.09666   -2.2579  
 2455826.07157   -2.4383     2455826.10086   -2.4051     2455826.09814   -2.2544  
 2455826.07192   -2.4703     2455826.10224   -2.4118     2455826.09857   -2.2703  
 2455826.07888   -2.4889     2455826.10352   -2.4134     2455826.09995   -2.2629  
 2455826.07922   -2.4898     2455826.10471   -2.4174     2455826.10123   -2.2749  
 2455826.08321   -2.5064     2455826.10596   -2.4188     2455826.10382   -2.2875  
 2455826.09589   -2.5626     2455826.10721   -2.4164     2455826.10507   -2.3006  
 2455826.09726   -2.5744     2455826.10845   -2.4349     2455826.10634   -2.3015  
 2455826.09908   -2.5830     2455826.10960   -2.4217     2455826.10760   -2.2977  
 2455826.10046   -2.5923     2455826.11107   -2.4363     2455826.10876   -2.3122  
 2455826.10175   -2.5947     2455826.11235   -2.4412     2455826.11014   -2.3156  
 2455826.10312   -2.5966     2455826.11354   -2.4499     2455826.11145   -2.3113  
 2455826.10431   -2.6053     2455826.11492   -2.4478     2455826.11266   -2.3222  
 2455826.10555   -2.6121     2455826.11605   -2.4498     2455826.11409   -2.3224  
 2455826.10684   -2.6193     2455826.11752   -2.4688     2455826.11524   -2.3290  
 2455826.10812   -2.6185     2455826.11888   -2.4603     2455826.11642   -2.3318  
 2455826.10923   -2.6200     2455826.12022   -2.4631     2455826.11799   -2.3294  
 2455826.11070   -2.6252     2455826.12204   -2.4703     2455826.11927   -2.3423  
 2455826.11197   -2.6314     2455826.12373   -2.4629     2455826.12075   -2.3449  
 2455826.11320   -2.6362     2455826.12405   -2.4778     2455826.12110   -2.3448  
 2455826.11455   -2.6362     2455826.12592   -2.4767     2455826.12443   -2.3482  
 2455826.11570   -2.6474     2455826.12621   -2.4713     2455826.12473   -2.3514  
 2455826.11700   -2.6452     2455826.12897   -2.4577     2455826.12688   -2.3429  
 2455826.11847   -2.6508     2455826.13009   -2.4918     2455826.12931   -2.3535  
 2455826.11978   -2.6565     2455826.13131   -2.4918     2455826.13043   -2.3570  
 2455826.12524   -2.6620     2455826.13321   -2.4955     2455826.13165   -2.3676  
 2455826.12558   -2.6713     2455826.27129   -2.3794     2455826.13384   -2.3699  
 2455826.12768   -2.6728     2455826.27334   -2.3641     2455826.27175   -2.2585  
 2455826.12823   -2.6782     2455826.27554   -2.3533     2455826.27369   -2.2540  
 2455826.12976   -2.6810     2455826.27627   -2.3567     2455826.27682   -2.2325  
 2455826.13091   -2.6813     2455826.27890   -2.3396     2455826.27945   -2.2270  
 2455826.13221   -2.6865     2455826.28089   -2.3401     2455826.28122   -2.2173  
 2455826.13428   -2.6934     2455826.28233   -2.3267     2455826.28303   -2.2116  
 2455826.27066   -2.5371     2455826.28268   -2.3439     2455826.28784   -2.1865  
 2455826.27225   -2.5475     2455826.28409   -2.3109     2455826.28903   -2.1870  
 2455826.27494   -2.5331     2455826.28750   -2.3123     2455826.29059   -2.2000  
 2455826.27839   -2.5122     2455826.28871   -2.3097     2455826.29222   -2.1716  
 2455826.28052   -2.5270     2455826.29011   -2.2976     2455826.29389   -2.1729  
 2455826.28183   -2.5094     2455826.29179   -2.3005     2455826.29961   -2.1361  
 2455826.28352   -2.5013     2455826.29324   -2.2815     2455826.30111   -2.1418  
 2455826.28831   -2.4789     2455826.29855   -2.2636     2455826.30357   -2.1232  
 2455826.28965   -2.4788     2455826.30076   -2.2572     2455826.30532   -2.1181  
 2455826.29119   -2.4663     2455826.30214   -2.2373     2455826.30723   -2.0985  
 2455826.29276   -2.4742     2455826.30305   -2.2407     2455826.30890   -2.0778  
 2455826.29466   -2.4628     2455826.30489   -2.2285     2455826.31100   -2.0935  
 2455826.29800   -2.4478     2455826.30667   -2.2089     2455826.31594   -2.0737  
 2455826.30023   -2.4307     2455826.30845   -2.2275     2455826.31924   -2.0647  
 2455826.30165   -2.4185     2455826.31033   -2.2136     2455826.32220   -2.0448  
 2455826.30270   -2.4178     2455826.31259   -2.2075     2455826.32285   -2.0457  
 2455826.30425   -2.4189     2455826.31449   -2.1716     2455826.32340   -2.0476  
 2455826.30621   -2.3987     2455826.31703   -2.1813     2455826.32537   -2.0374  
 2455826.30787   -2.3877     2455826.31884   -2.1806     2455826.32732   -2.0535  
 2455826.30969   -2.3849     2455826.32071   -2.1592     2455826.32918   -2.0533  
 2455826.31215   -2.3772     2455826.32176   -2.1766     2455826.33238   -2.0410  
 2455826.31382   -2.3603     2455826.32450   -2.1691     2455826.33391   -2.0467  
 2455826.31648   -2.3605     2455826.32678   -2.1589     2455826.33567   -2.0327  
 2455826.31798   -2.3524     2455826.32876   -2.1627     2455826.33629   -2.0373  
 2455826.32012   -2.3460     2455826.33162   -2.1572     2455826.33949   -2.0513  
 2455826.32402   -2.3445     2455826.33352   -2.1629     2455826.34153   -2.0259  
 2455826.32632   -2.3411     2455826.33533   -2.1688     2455826.34385   -2.0469  
 2455826.32833   -2.3517     2455826.33801   -2.1616     2455826.34554   -2.0403  
 2455826.33306   -2.3333     2455826.34079   -2.1720     2455826.34629   -2.0522  
 2455826.33483   -2.3259     2455826.34314   -2.1662     2455826.34867   -2.0233  
 2455826.33723   -2.3359     2455826.34514   -2.1692     2455826.35109   -2.0550  
 2455826.34020   -2.3503     2455826.34820   -2.1604     2455826.35406   -2.0297  
 2455826.34268   -2.3337     2455826.35028   -2.1486     2455829.04822   -2.3846  
 2455826.34461   -2.3310     2455826.35359   -2.1547     2455829.04983   -2.3721  
 2455826.34751   -2.3343     2455829.04769   -2.4986     2455829.05011   -2.3843  
 2455826.34961   -2.3177     2455829.04938   -2.5029     2455829.05177   -2.3904  
 2455826.35310   -2.3271     2455829.05142   -2.4883     2455829.05431   -2.3817  
 2455829.04716   -2.6646     2455829.05318   -2.5033     2455829.05585   -2.3738  
 2455829.04895   -2.6727     2455829.05548   -2.5038     2455829.05614   -2.3782  
 2455829.05086   -2.6714     2455829.05763   -2.5024     2455829.05863   -2.3769  
 2455829.05502   -2.6742     2455829.05809   -2.5054     2455829.09139   -2.3459  
 2455829.05679   -2.6525     2455829.05830   -2.4920     2455829.09263   -2.3539  
 2455829.05715   -2.6722     2455829.06028   -2.4944     2455829.09382   -2.3483  
 2455829.05910   -2.6696     2455829.06089   -2.5000     2455829.09507   -2.3493  
 2455829.05982   -2.6742     2455829.09095   -2.4727     2455829.09620   -2.3533  
 2455829.09035   -2.6470     2455829.09231   -2.4710     2455829.09749   -2.3318  
 2455829.09197   -2.6480     2455829.09341   -2.4712     2455829.09885   -2.3350  
 2455829.09309   -2.6361     2455829.09474   -2.4775     2455829.09916   -2.3384  
 2455829.09427   -2.6275     2455829.09589   -2.4483     2455829.10060   -2.3307  
 2455829.09554   -2.6446     2455829.09711   -2.4538     2455829.10180   -2.3352  
 2455829.09678   -2.6426     2455829.09840   -2.4552     2455829.10293   -2.3314  
 2455829.09796   -2.6387     2455829.10028   -2.4532     2455829.10317   -2.3346  
 2455829.09961   -2.6246     2455829.10148   -2.4472     2455829.10481   -2.3316  
 2455829.10113   -2.6253     2455829.10261   -2.4512     2455829.10650   -2.3270  
 2455829.10224   -2.6255     2455829.10405   -2.4417     2455829.10770   -2.3216  
 2455829.10359   -2.6154     2455829.10449   -2.4506     2455829.10910   -2.3131  
 2455829.10528   -2.6149     2455829.10587   -2.4446     2455829.11064   -2.3089  
 2455829.10554   -2.6040     2455829.10617   -2.4338     2455829.11175   -2.3110  
 2455829.10707   -2.6060     2455829.10740   -2.4414     2455829.11307   -2.3378  
 2455829.10816   -2.6051     2455829.10849   -2.4418     2455829.11446   -2.2936  
 2455829.10992   -2.5986     2455829.10873   -2.4350     2455829.12129   -2.3003  
 2455829.11107   -2.6022     2455829.11031   -2.4320     2455829.12611   -2.2711  
 2455829.11220   -2.5952     2455829.11139   -2.4320     2455829.12650   -2.2808  
 2455829.11410   -2.5966     2455829.12096   -2.4001     2455829.12759   -2.2541  
 2455829.12040   -2.5746     2455829.12296   -2.3948     2455829.12867   -2.2660  
 2455829.12172   -2.5753     2455829.12444   -2.4033     2455829.12911   -2.2679  
 2455829.12401   -2.5825     2455829.12578   -2.3972     2455829.13035   -2.2557  
 2455829.12530   -2.5652     2455829.12727   -2.3819     2455829.13168   -2.2651  
 2455829.12692   -2.5585     2455829.12823   -2.3799     2455829.13389   -2.2557  
 2455829.12957   -2.5492     2455829.12991   -2.3818     2455829.13502   -2.2527  
 2455829.13099   -2.5500     2455829.13139   -2.3737     2455829.13740   -2.2228  
 2455829.13232   -2.5466     2455829.13324   -2.3498     2455829.13777   -2.2481  
 2455829.13266   -2.5427     2455829.13355   -2.3614     2455829.13953   -2.2354  
 2455829.13437   -2.5357     2455829.13469   -2.3696     2455829.14067   -2.2331  
 2455829.13545   -2.5324     2455829.13577   -2.3581     2455829.14227   -2.2215  
 2455829.13659   -2.5249     2455829.13603   -2.3606     2455829.14373   -2.2200  
 2455829.13823   -2.5097     2455829.13700   -2.3582     2455829.14506   -2.2018  
 2455829.13854   -2.5141     2455829.13896   -2.3455     2455829.14623   -2.2103  
 2455829.13993   -2.5141     2455829.14035   -2.3395     2455829.14754   -2.2088  
 2455829.14107   -2.5106     2455829.14152   -2.3298     2455829.14868   -2.2088  
 2455829.14277   -2.5055     2455829.14178   -2.3389     2455829.15017   -2.1848  
 2455829.14419   -2.4943     2455829.14320   -2.3294     2455829.15153   -2.1782  
 2455829.14554   -2.4942     2455829.14461   -2.3268     2455829.15269   -2.1754  
 2455829.14674   -2.4828     2455829.14586   -2.3247     2455829.15379   -2.1777  
 2455829.14799   -2.4812     2455829.14724   -2.3149     2455829.15409   -2.1762  
 2455829.14914   -2.4873     2455829.14831   -2.3146     2455829.15544   -2.1705  
 2455829.14940   -2.4755     2455829.14985   -2.3097     2455829.15656   -2.1560  
 2455829.15057   -2.4636     2455829.15117   -2.2986     2455829.15773   -2.1521  
 2455829.15087   -2.4657     2455829.15344   -2.2910     2455829.15890   -2.1499  
 2455829.15196   -2.4633     2455829.15488   -2.2783     2455829.16022   -2.1321  
 2455829.15308   -2.4625     2455829.15622   -2.2634     2455829.16149   -2.1235  
 2455829.15458   -2.4469     2455829.15741   -2.2599     2455829.16263   -2.1238  
 2455829.15588   -2.4395     2455829.15854   -2.2551     2455829.16439   -2.1207  
 2455829.15704   -2.4328     2455829.15983   -2.2565     2455829.16565   -2.1065  
 2455829.15944   -2.4216     2455829.16119   -2.2469     2455829.16683   -2.0972  
 2455829.16084   -2.4195     2455829.16232   -2.2423     2455829.16795   -2.0992  
 2455829.16191   -2.4124     2455829.16371   -2.2145     2455829.16933   -2.0841  
 2455829.16314   -2.3983     2455829.16404   -2.2287     2455829.17082   -2.0710  
 2455829.16491   -2.3899     2455829.16524   -2.2203     2455829.17219   -2.0558  
 2455829.16613   -2.3805     2455829.16654   -2.2071     2455829.17676   -2.0062  
 2455829.16732   -2.3724     2455829.16763   -2.2076     2455829.17889   -2.0262  
 2455829.16846   -2.3641     2455829.16891   -2.2012     2455829.18035   -1.9986  
 2455829.16989   -2.3578     2455829.17026   -2.1858     2455829.18184   -2.0188  
 2455829.17129   -2.3451     2455829.17188   -2.1830     2455829.18446   -2.0037  
 2455829.17488   -2.3424     2455829.17528   -2.1662     2455829.19175   -1.9815  
 2455829.17607   -2.2953     2455829.17645   -2.1184     2455829.19451   -1.9754  
 2455829.17950   -2.3012     2455829.18002   -2.1157     2455829.19567   -1.9751  
 2455829.18085   -2.2759     2455829.18150   -2.1075     2455829.19693   -1.9715  
 2455829.18357   -2.2805     2455829.18267   -2.1210     2455829.19810   -1.9826  
 2455829.18560   -2.2729     2455829.18401   -2.1296     2455829.19934   -1.9745  
 2455829.19046   -2.2291     2455829.18604   -2.1001     2455829.20076   -1.9788  
 2455829.19103   -2.2542     2455829.19144   -2.1005     2455829.20216   -1.9809  
 2455829.19221   -2.2467     2455829.19257   -2.0973     2455829.20357   -1.9877  
 2455829.19335   -2.2439     2455829.19412   -2.0848     2455829.20490   -1.9749  
 2455829.19377   -2.2536     2455829.19537   -2.0929     2455829.20619   -1.9694  
 2455829.19503   -2.2476     2455829.19661   -2.0843     2455829.20743   -1.9829  
 2455829.19620   -2.2494     2455829.19772   -2.0881     2455829.20864   -1.9746  
 2455829.19740   -2.2473     2455829.19900   -2.0863     2455829.21137   -1.9787  
 2455829.19859   -2.2493     2455829.20044   -2.0840     2455829.21251   -1.9829  
 2455829.19983   -2.2439     2455829.20160   -2.0864     2455829.21403   -1.9844  
 2455829.20128   -2.2458     2455829.20316   -2.0895     2455829.21527   -1.9813  
 2455829.20260   -2.2561     2455829.20455   -2.0915     2455829.21695   -1.9960  
 2455829.20407   -2.2537     2455829.20583   -2.0915     2455829.21849   -1.9801  
 2455829.20542   -2.2500     2455829.20705   -2.0895     2455829.21967   -1.9900  
 2455829.20668   -2.2555     2455829.20830   -2.0998     2455829.22102   -1.9655  
 2455829.20794   -2.2569     2455829.20953   -2.0966     2455829.22247   -1.9870  
 2455829.20917   -2.2482     2455829.21087   -2.0917     2455829.22365   -1.9892  
 2455829.21027   -2.2546     2455829.21216   -2.0933     2455829.22985   -1.9973  
 2455829.21310   -2.2643     2455829.21349   -2.0943     2455829.23113   -1.9966  
 2455829.21456   -2.2554     2455829.21491   -2.0995     2455829.23382   -1.9970  
 2455829.21590   -2.2601     2455829.21639   -2.0980     2455829.23415   -2.0121  
 2455829.21754   -2.2648     2455829.21819   -2.0940     2455829.23545   -2.0068  
 2455829.21778   -2.2713     2455829.21935   -2.1118     2455829.23882   -2.0224  
 2455829.21899   -2.2621     2455829.22063   -2.1043     2455829.24137   -2.0432  
 2455829.22017   -2.2715     2455829.22207   -2.1062     2455829.24287   -2.0454  
 2455829.22168   -2.2734     2455829.23066   -2.1290     2455829.24413   -2.0494  
 2455829.22296   -2.2735     2455829.23339   -2.1278     2455829.24805   -2.0750  
 2455829.22412   -2.2716     2455829.23510   -2.1250     2455829.24981   -2.0776  
 2455829.22898   -2.2872     2455829.23624   -2.1399     2455829.25222   -2.1099  
 2455829.23032   -2.2851     2455829.23733   -2.1349     2455829.25407   -2.1133  
 2455829.23161   -2.2945     2455829.23848   -2.1388     2455829.25579   -2.0855  
 2455829.23591   -2.3029     2455829.23963   -2.1386     2455829.25776   -2.1164  
 2455829.23816   -2.3106     2455829.24099   -2.1550     2455829.25903   -2.1444  
 2455829.24586   -2.3516     2455829.24929   -2.2137     2455829.26061   -2.1581  
 2455829.25057   -2.3924     2455829.24929   -2.2137     2455829.26191   -2.1602  
 2455829.25315   -2.4105     2455829.25124   -2.1951     2455829.26341   -2.1712  
 2455829.25480   -2.4101     2455829.25189   -2.2165     2455829.26458   -2.1745  
 2455829.25667   -2.4284     2455829.25355   -2.2340     2455829.26485   -2.1828  
 2455829.25824   -2.4426     2455829.25531   -2.2464     2455829.26617   -2.1817  
 2455829.25966   -2.4491     2455829.25746   -2.2507     2455829.26837   -2.1973  
 2455829.26123   -2.4575     2455829.25859   -2.2548     2455829.26994   -2.2037  
 2455829.26253   -2.4696     2455829.26019   -2.2791     2455829.27137   -2.2109  
 2455829.26387   -2.4735     2455829.26155   -2.2964     2455829.27275   -2.2204  
 2455829.26537   -2.4759     2455829.26287   -2.2987     2455829.27415   -2.2303  
 2455829.26688   -2.4936     2455829.26427   -2.3011     2455829.27565   -2.2397  
 2455829.26730   -2.5011     2455829.26581   -2.3140     2455829.27692   -2.2356  
 2455829.26884   -2.5028     2455829.26787   -2.3289     2455829.27850   -2.2450  
 2455829.27050   -2.5180     2455829.26939   -2.3344     2455829.28009   -2.2553  
 2455829.27187   -2.5178     2455829.27096   -2.3316     2455829.28147   -2.2576  
 2455829.27337   -2.5336     2455829.27234   -2.3352     2455829.28300   -2.2685  
 2455829.27472   -2.5361     2455829.27371   -2.3700     2455829.28458   -2.2643  
 2455829.27615   -2.5400     2455829.27523   -2.3601     2455829.28665   -2.2722  
 2455829.27757   -2.5555     2455829.27657   -2.3707     2455829.28808   -2.2890  
 2455829.27907   -2.5533     2455829.27802   -2.3798     2455829.28954   -2.2848  
 2455829.28063   -2.5760     2455829.27964   -2.3685     2455829.29082   -2.2916  
 2455829.28223   -2.5636     2455829.28098   -2.3794     2455829.29541   -2.3048  
 2455829.28358   -2.5817     2455829.28258   -2.3815     2455829.29745   -2.3152  
 2455829.28533   -2.5803     2455829.28422   -2.3962     2455829.29937   -2.3285  
 2455829.31667   -2.6650     2455829.28601   -2.4220     2455829.30256   -2.3303  
 2455829.31904   -2.7178     2455829.28761   -2.4080     2455829.32451   -2.3761  
 2455830.07618   -2.6103     2455829.28917   -2.4248     2455830.07731   -2.3001  
 2455830.07974   -2.6055     2455829.29048   -2.4238     2455830.07890   -2.2919  
 2455830.08010   -2.5916     2455829.29265   -2.4313     2455830.07914   -2.3108  
 2455830.08073   -2.5789     2455829.29637   -2.4597     2455830.09736   -2.2499  
 2455830.08129   -2.5928     2455829.29889   -2.4355     2455830.09866   -2.2505  
 2455830.08159   -2.5942     2455829.30437   -2.4928     2455830.09999   -2.2374  
 2455830.09784   -2.5438     2455829.30998   -2.4966     2455830.10160   -2.2304  
 2455830.09908   -2.5319     2455829.31712   -2.5006     2455830.10190   -2.2399  
 2455830.10054   -2.5168     2455829.32398   -2.5197     2455830.10391   -2.2204  
 2455830.10086   -2.5266     2455830.07693   -2.4333     2455830.10552   -2.2208  
 2455830.10269   -2.5201     2455830.07848   -2.4300     2455830.10657   -2.2198  
 2455830.10444   -2.5132     2455830.09677   -2.3630     2455830.10766   -2.2072  
 2455830.10474   -2.5135     2455830.09819   -2.3575     2455830.10881   -2.1979  
 2455830.10591   -2.5198     2455830.09965   -2.3602     2455830.10998   -2.1988  
 2455830.10700   -2.5094     2455830.10127   -2.3472     2455830.11108   -2.2043  
 2455830.10812   -2.4951     2455830.10322   -2.3392     2455830.11232   -2.1881  
 2455830.10930   -2.4949     2455830.10523   -2.3357     2455830.11383   -2.1816  
 2455830.11039   -2.4910     2455830.10627   -2.3276     2455830.11481   -2.1744  
 2455830.11160   -2.4865     2455830.10730   -2.3225     2455830.11617   -2.1690  
 2455830.11295   -2.4809     2455830.10841   -2.3132     2455830.11732   -2.1647  
 2455830.11531   -2.4628     2455830.10970   -2.3190     2455830.11858   -2.1506  
 2455830.11778   -2.4531     2455830.11077   -2.3084     2455830.11982   -2.1531  
 2455830.11909   -2.4459     2455830.11191   -2.3109     2455830.12102   -2.1401  
 2455830.12031   -2.4514     2455830.11344   -2.3016     2455830.12229   -2.1406  
 2455830.12142   -2.4485     2455830.11448   -2.3024     2455830.12391   -2.1287  
 2455830.12270   -2.4391     2455830.11579   -2.2950     2455830.12539   -2.1327  
 2455830.12443   -2.4257     2455830.11701   -2.2808     2455830.12652   -2.1272  
 2455830.12587   -2.4222     2455830.11824   -2.2702     2455830.12767   -2.1144  
 2455830.12704   -2.4190     2455830.11950   -2.2651     2455830.12796   -2.1106  
 2455830.12852   -2.4142     2455830.12066   -2.2611     2455830.12925   -2.1033  
 2455830.12964   -2.4067     2455830.12196   -2.2590     2455830.13055   -2.1001  
 2455830.13097   -2.4024     2455830.12322   -2.2595     2455830.13203   -2.0895  
 2455830.13259   -2.3890     2455830.12477   -2.2483     2455830.13377   -2.0892  
 2455830.13429   -2.3904     2455830.12623   -2.2448     2455830.13503   -2.0617  
 2455830.13590   -2.3818     2455830.12739   -2.2383     2455830.13531   -2.0726  
 2455830.13771   -2.3749     2455830.12890   -2.2274     2455830.13712   -2.0642  
 2455830.13922   -2.3688     2455830.13004   -2.2183     2455830.13844   -2.0685  
 2455830.14049   -2.3670     2455830.13158   -2.2222     2455830.14005   -2.0557  
 2455830.14188   -2.3703     2455830.13324   -2.2045     2455830.14130   -2.0532  
 2455830.14341   -2.3610     2455830.13468   -2.2171     2455830.14283   -2.0492  
 2455830.14475   -2.3544     2455830.13642   -2.1944     2455830.14407   -2.0538  
 2455830.14681   -2.3578     2455830.13808   -2.1932     2455830.14622   -2.0513  
 2455830.14908   -2.3577     2455830.13956   -2.1910     2455830.14757   -2.0520  
 2455830.15047   -2.3531     2455830.14082   -2.1835     2455830.14866   -2.0381  
 2455830.15155   -2.3573     2455830.14227   -2.1798     2455830.15001   -2.0465  
 2455830.15322   -2.3541     2455830.14373   -2.1695     2455830.15112   -2.0457  
 2455830.15456   -2.3578     2455830.14566   -2.1755     2455830.15263   -2.0497  
 2455830.15593   -2.3559     2455830.14727   -2.1754     2455830.15401   -2.0509  
 2455830.15766   -2.3561     2455830.14818   -2.1705     2455830.15549   -2.0448  
 2455830.15881   -2.3436     2455830.14942   -2.1742     2455830.15700   -2.0462  
 2455830.16022   -2.3450     2455830.15078   -2.1676     2455830.15833   -2.0529  
 2455830.16120   -2.3508     2455830.15219   -2.1657     2455830.15975   -2.0393  
 2455830.16269   -2.3572     2455830.15360   -2.1678     2455830.16081   -2.0463  
 2455830.16471   -2.3395     2455830.15508   -2.1671     2455830.16220   -2.0449  
 2455830.16612   -2.3495     2455830.15653   -2.1714     2455830.16418   -2.0405  
 2455830.16755   -2.3438     2455830.15800   -2.1634     2455830.16554   -2.0571  
 2455830.16896   -2.3443     2455830.15926   -2.1698     2455830.16704   -2.0483  
 2455830.16972   -2.3398     2455830.16052   -2.1672     2455830.16836   -2.0536  
 2455830.17082   -2.3479     2455830.16189   -2.1720     2455830.17033   -2.0440  
 2455830.17197   -2.3430     2455830.16305   -2.1620     2455830.17155   -2.0435  
 2455830.17381   -2.3497     2455830.16335   -2.1706     2455830.17292   -2.0344  
 2455830.17423   -2.3441     2455830.16523   -2.1665     2455830.17331   -2.0466  
 2455830.17540   -2.3457     2455830.16653   -2.1658     2455830.17500   -2.0460  
 2455830.17677   -2.3482     2455830.16801   -2.1712     2455830.17605   -2.0453  
 2455830.17827   -2.3566     2455830.17003   -2.1698     2455830.17769   -2.0500  
 2455830.17943   -2.3571     2455830.17119   -2.1688     2455830.17892   -2.0521  
 2455830.18057   -2.3473     2455830.17230   -2.1728     2455830.18012   -2.0539  
 2455830.18199   -2.3455     2455830.17463   -2.1762     2455830.18159   -2.0528  
 2455830.18339   -2.3497     2455830.17572   -2.1733     2455830.18279   -2.0498  
 2455830.18511   -2.3481     2455830.17720   -2.1720     2455830.18574   -2.0480  
 2455830.18648   -2.3510     2455830.17858   -2.1692     2455830.18601   -2.0370  
 2455830.18770   -2.3590     2455830.17980   -2.1703     2455830.18713   -2.0451  
 2455830.18912   -2.3582     2455830.18102   -2.1664     2455830.18839   -2.0462  
 2455830.19048   -2.3562     2455830.18231   -2.1809     2455830.18976   -2.0504  
 2455830.19179   -2.3522     2455830.18399   -2.1778     2455830.19115   -2.0430  
 2455830.19205   -2.3606     2455830.18544   -2.1779     2455830.19293   -2.0445  
 2455830.19362   -2.3575     2455830.18683   -2.1791     2455830.19463   -2.0534  
 2455830.19505   -2.3651     2455830.18801   -2.1684     2455830.19591   -2.0560  
 2455830.19635   -2.3610     2455830.18943   -2.1720     2455830.19698   -2.0579  
 2455830.19747   -2.3644     2455830.19080   -2.1809     2455830.19815   -2.0600  
 2455830.19856   -2.3673     2455830.19249   -2.1766     2455830.19949   -2.0721  
 2455830.19997   -2.3734     2455830.19428   -2.1805     2455830.20070   -2.0730  
 2455830.20112   -2.3838     2455830.19555   -2.1689     2455830.20269   -2.0786  
 2455830.20201   -2.3811     2455830.19670   -2.1882     2455830.20379   -2.0714  
 2455830.20428   -2.3810     2455830.19783   -2.1895     2455830.20494   -2.0898  
 2455830.20542   -2.3960     2455830.19887   -2.1855     2455830.20629   -2.0927  
 2455830.20685   -2.3982     2455830.20034   -2.1940     2455830.20832   -2.1062  
 2455830.20886   -2.4121     2455830.20150   -2.1915     2455830.20984   -2.1104  
 2455830.21027   -2.4147     2455830.20232   -2.1991     2455830.21250   -2.1212  
 2455830.21168   -2.4188     2455830.20344   -2.2069     2455830.21423   -2.1253  
 2455830.21312   -2.4320     2455830.20460   -2.2153     2455830.21597   -2.1489  
 2455830.21498   -2.4377     2455830.20582   -2.2224     2455830.21777   -2.1567  
 2455830.21647   -2.4386     2455830.20789   -2.2296     2455830.21949   -2.1603  
 2455830.21824   -2.4508     2455830.20938   -2.2319     2455830.22179   -2.1798  
 2455830.21995   -2.4566     2455830.21069   -2.2356     2455830.22297   -2.1788  
 2455830.22118   -2.4668     2455830.21349   -2.2634     2455830.22448   -2.1833  
 2455830.22220   -2.4644     2455830.21548   -2.2671     2455830.22566   -2.1796  
 2455830.22371   -2.4646     2455830.21712   -2.2719     2455830.22589   -2.1892  
 2455830.22487   -2.4766     2455830.21876   -2.2835     2455830.22698   -2.1968  
 2455830.22633   -2.4765     2455830.22029   -2.3029     2455830.22809   -2.1900  
 2455830.22737   -2.4902     2455830.22151   -2.2928     2455830.22917   -2.1914  
 2455830.22852   -2.4879     2455830.22252   -2.2833     2455830.23070   -2.2031  
 2455830.22981   -2.4909     2455830.22410   -2.3132     2455830.23185   -2.2163  
 2455830.23118   -2.5039     2455830.22528   -2.2961     2455830.23303   -2.2181  
 2455830.23228   -2.4972     2455830.22666   -2.3163     2455830.23516   -2.2342  
 2455830.23342   -2.5171     2455830.22772   -2.3157     2455830.23639   -2.2346  
 2455830.23448   -2.5015     2455830.22884   -2.3240     2455830.23756   -2.2250  
 2455830.23565   -2.5145     2455830.23037   -2.3294     2455830.23863   -2.2493  
 2455830.23679   -2.5190     2455830.23152   -2.3386     2455830.24029   -2.2443  
 2455830.23797   -2.5128     2455830.23261   -2.3316     2455830.24153   -2.2562  
 2455830.23913   -2.5309     2455830.23377   -2.3279     2455830.24266   -2.2514  
 2455830.24081   -2.5255     2455830.23482   -2.3444     2455830.24376   -2.2537  
 2455830.24195   -2.5258     2455830.23600   -2.3545     2455830.24490   -2.2434  
 2455830.24312   -2.5292     2455830.23714   -2.3466     2455830.24598   -2.2538  
 2455830.24421   -2.5337     2455830.23832   -2.3436     2455830.24708   -2.2626  
 2455830.24536   -2.5389     2455830.24000   -2.3582     2455830.24813   -2.2734  
 2455830.24643   -2.5469     2455830.24117   -2.3620     2455830.24930   -2.2678  
 2455830.24750   -2.5475     2455830.24232   -2.3659     2455830.25049   -2.2707  
 2455830.24853   -2.5557     2455830.24347   -2.3719     2455831.15676   -2.0727  
 2455830.24978   -2.5505     2455830.24459   -2.3721     2455831.15802   -2.0760  
 2455831.15587   -2.3631     2455830.24568   -2.3792     2455831.15927   -2.0803  
 2455831.15724   -2.3791     2455830.24675   -2.3860     2455831.16039   -2.0949  
 2455831.15858   -2.3849     2455830.24784   -2.3750     2455831.16189   -2.0848  
 2455831.15974   -2.3828     2455830.24886   -2.3815     2455831.16320   -2.1096  
 2455831.16094   -2.4031     2455830.25016   -2.3928     2455831.16442   -2.1235  
 2455831.16125   -2.4026     2455831.15632   -2.1900     2455831.16577   -2.1282  
 2455831.16240   -2.4078     2455831.15764   -2.1918     2455831.16700   -2.1354  
 2455831.16370   -2.4195     2455831.15897   -2.2063     2455831.16834   -2.1422  
 2455831.16485   -2.4301     2455831.16008   -2.2092     2455831.16969   -2.1467  
 2455831.16516   -2.4232     2455831.16154   -2.2223     2455831.17081   -2.1440  
 2455831.16619   -2.4379     2455831.16278   -2.2403     2455831.17106   -2.1584  
 2455831.16744   -2.4548     2455831.16408   -2.2296     2455831.17286   -2.1600  
 2455831.16874   -2.4607     2455831.16548   -2.2526     2455831.17403   -2.1673  
 2455831.17011   -2.4604     2455831.16654   -2.2468     2455831.17549   -2.1848  
 2455831.17161   -2.4714     2455831.16785   -2.2637     2455831.17710   -2.1964  
 2455831.17334   -2.4851     2455831.16917   -2.2746     2455831.17824   -2.1969  
 2455831.17448   -2.4824     2455831.17051   -2.2827     2455831.17944   -2.2125  
 2455831.17612   -2.4916     2455831.17240   -2.2783     2455831.18108   -2.2159  
 2455831.17641   -2.4977     2455831.17371   -2.2971     2455831.18275   -2.2282  
 2455831.17748   -2.5065     2455831.17499   -2.3037     2455831.18400   -2.2256  
 2455831.17862   -2.5115     2455831.17671   -2.3152     2455831.18526   -2.2328  
 2455831.17993   -2.5114     2455831.17786   -2.3282     2455831.18667   -2.2378  
 2455831.18151   -2.5313     2455831.17893   -2.3335     2455831.18785   -2.2398  
 2455831.18328   -2.5359     2455831.18033   -2.3259     2455831.18892   -2.2509  
 2455831.18455   -2.5380     2455831.18059   -2.3331     2455831.19025   -2.2552  
 2455831.18571   -2.5490     2455831.18187   -2.3422     2455831.19146   -2.2679  
 2455831.18597   -2.5525     2455831.18362   -2.3498     2455831.19281   -2.2739  
 2455831.18716   -2.5593     2455831.18493   -2.3595     2455831.19398   -2.2735  
 2455831.18828   -2.5585     2455831.18634   -2.3606     2455831.19501   -2.2748  
 2455831.18934   -2.5715     2455831.18747   -2.3670     2455831.19563   -2.2698  
 2455831.19082   -2.5751     2455831.18859   -2.3844     2455831.19683   -2.2853  
 2455831.19185   -2.5787     2455831.18965   -2.3840     2455831.19794   -2.2944  
 2455831.19440   -2.5864     2455831.19114   -2.3935     2455831.19904   -2.2873  
 2455831.19605   -2.5974     2455831.19222   -2.3965     2455831.20034   -2.2986  
 2455831.19729   -2.6116     2455831.19240   -2.3818     2455831.20150   -2.2988  
 2455831.19840   -2.5993     2455831.19357   -2.4026     2455831.20268   -2.3062  
 2455831.19955   -2.6060     2455831.19472   -2.4016     2455831.20388   -2.3219  
 2455831.20078   -2.6100     2455831.19651   -2.4056     2455831.20506   -2.3046  
 2455831.20192   -2.6095     2455831.19767   -2.4196     2455831.20612   -2.3126  
 2455831.20308   -2.6218     2455831.19875   -2.4060     2455831.20756   -2.3167  
 2455831.20437   -2.6273     2455831.19992   -2.4325     2455831.20871   -2.3300  
 2455831.20549   -2.6270     2455831.20115   -2.4262     2455831.20987   -2.3395  
 2455831.20653   -2.6377     2455831.20230   -2.4330     2455831.21095   -2.3332  
 2455831.20805   -2.6470     2455831.20352   -2.4251     2455831.21209   -2.3374  
 2455831.20916   -2.6405     2455831.20474   -2.4382     2455831.21323   -2.3215  
 2455831.21030   -2.6414     2455831.20580   -2.4406     2455831.21455   -2.3386  
 2455831.21144   -2.6573     2455831.20693   -2.4323     2455831.21557   -2.3336  
 2455831.21258   -2.6469     2455831.20722   -2.4535     2455831.21584   -2.3441  
 2455831.21379   -2.6671     2455831.20841   -2.4568     2455831.21713   -2.3447  
 2455831.21495   -2.6686     2455831.20951   -2.4557     2455831.21835   -2.3505  
 2455831.21629   -2.6616     2455831.21061   -2.4686     2455831.21973   -2.3651  
 2455831.21765   -2.6527     2455831.21176   -2.4640     2455831.22159   -2.3696  
 2455831.22031   -2.6669     2455831.21291   -2.4653     2455831.22377   -2.3704  
 2455831.22084   -2.6743     2455831.21415   -2.4515     2455831.22508   -2.3474  
 2455831.22236   -2.6763     2455831.21527   -2.4812     2455831.22631   -2.3647  
 2455831.22427   -2.6912     2455831.21672   -2.4751     2455831.22786   -2.3788  
 2455831.22565   -2.6855     2455831.21799   -2.4762     2455831.22924   -2.3790  
 2455831.22690   -2.7128     2455831.21915   -2.4780     2455831.23123   -2.3839  
 2455831.22839   -2.7005     2455831.22118   -2.4866     2455831.23270   -2.3725  
 2455831.22988   -2.6953     2455831.22302   -2.4879     2455831.23397   -2.3932  
 2455831.23172   -2.7054     2455831.22598   -2.5012     2455831.23523   -2.3937  
 2455831.23325   -2.6989     2455831.22735   -2.5049     2455831.23678   -2.3956  
 2455831.23458   -2.7018     2455831.22891   -2.5093     2455831.23844   -2.3900  
 2455831.23570   -2.7132     2455831.23073   -2.4991     2455831.23965   -2.3863  
 2455831.23726   -2.7099     2455831.23221   -2.5125     2455831.24162   -2.3874  
 2455831.23886   -2.6936     2455831.23358   -2.5151     2455831.24293   -2.3901  
 2455831.24018   -2.6957     2455831.23490   -2.5112     2455831.24414   -2.4029  
 2455831.24050   -2.7150     2455831.23619   -2.5163     2455831.24555   -2.4066  
 2455831.24209   -2.7265     2455831.23775   -2.5088     2455831.24771   -2.4020  
 2455831.24346   -2.7204     2455831.23936   -2.5143     2455831.24963   -2.4144  
 2455831.24466   -2.7205     2455831.24089   -2.5206     2455831.25121   -2.4162  
 2455831.24608   -2.7258     2455831.24259   -2.5309     2455831.25280   -2.4048  
 2455831.24666   -2.7256     2455831.24376   -2.5304     2455831.25452   -2.4223  
 2455831.24832   -2.7261     2455831.24508   -2.5313     2455831.25634   -2.4126  
 2455831.25017   -2.7193     2455831.24724   -2.5387     2455831.25888   -2.4008  
 2455831.25192   -2.7254     2455831.24866   -2.5292     2455831.26011   -2.4159  
 2455831.25339   -2.7327     2455831.24904   -2.5466     2455831.26176   -2.4097  
 2455831.25739   -2.7225     2455831.25050   -2.5383     2455831.26422   -2.4123  
 2455831.25933   -2.7280     2455831.25245   -2.5385     2455831.26596   -2.4284  
 2455831.26065   -2.7418     2455831.25402   -2.5483     2455831.26766   -2.4189  
 2455831.26306   -2.7431     2455831.25559   -2.5495     2455831.26997   -2.4295  
 2455831.26487   -2.7440     2455831.25830   -2.5381     2455831.27131   -2.4321  
 2455831.26664   -2.7369     2455831.25968   -2.5474     2455831.27304   -2.4161  
 2455831.26846   -2.7534     2455831.26115   -2.5522     2455831.27453   -2.4250  
 2455831.27059   -2.7322     2455831.26368   -2.5531     2455831.27611   -2.4173  
 2455831.27178   -2.7336     2455831.26526   -2.5501     2455831.27798   -2.4270  
 2455831.27369   -2.7427     2455831.26720   -2.5513     2455831.27961   -2.4405  
 2455831.27493   -2.7377     2455831.26946   -2.5753     2455831.28131   -2.4068  
 2455831.27668   -2.7542     2455831.27090   -2.5505     2455831.28335   -2.4114  
 2455831.27839   -2.7268     2455831.27216   -2.5615     2455831.28459   -2.4267  
 2455831.28026   -2.7229     2455831.27404   -2.5545     2455831.28591   -2.4277  
 2455831.28218   -2.7310     2455831.27542   -2.5685     2455831.28884   -2.4250  
 2455831.28391   -2.7255     2455831.27714   -2.5573     2455831.29026   -2.3988  
 2455831.28501   -2.7412     2455831.27914   -2.5617     2455831.29222   -2.4162  
 2455831.28653   -2.7131     2455831.28302   -2.5502     2455831.29406   -2.3937  
 2455831.28811   -2.7291     2455831.28549   -2.5512     2455831.29543   -2.4130  
 2455831.28945   -2.7382     2455831.28687   -2.5426     2455831.29680   -2.4202  
 2455831.29105   -2.7257     2455831.28842   -2.5433     2455831.29824   -2.4233  
 2455831.29295   -2.7312     2455831.28976   -2.5354     2455831.30023   -2.4098  
 2455831.29457   -2.7250     2455831.29148   -2.5471     2455831.30188   -2.4269  
 2455831.29591   -2.7209     2455831.29372   -2.5364     2455831.30336   -2.4308  
 2455831.29741   -2.7349     2455831.29495   -2.5363     2455831.30490   -2.4026  
 2455831.29895   -2.7045     2455831.29635   -2.5348     2455831.30684   -2.4004  
 2455831.30074   -2.7195     2455831.29783   -2.5319     2455831.30829   -2.4092  
 2455831.30235   -2.7065     2455831.29945   -2.5356     2455831.31003   -2.4089  
 2455831.30382   -2.6840     2455831.30141   -2.5135     2455831.31232   -2.3690  
 2455831.30534   -2.6904     2455831.30284   -2.5300     2455831.31397   -2.3850  
 2455831.30757   -2.6857     2455831.30434   -2.5320     2455831.31576   -2.3963  
 2455831.30881   -2.7003     2455831.30649   -2.5163     2455831.31799   -2.3686  
 2455831.31099   -2.6843     2455831.30789   -2.4922     2455831.32069   -2.3819  
 2455831.31287   -2.6847     2455831.30933   -2.5495     2455831.32188   -2.3642  
 2455831.31470   -2.6971     2455831.31193   -2.5364     2455831.32342   -2.3496  
 2455831.31659   -2.6717     2455831.31349   -2.5122     2455831.32524   -2.3482  
 2455831.31859   -2.6633     2455831.31540   -2.5239     2455831.32551   -2.3479  
 2455831.32112   -2.6639     2455831.31727   -2.5250     2455831.32666   -2.3771  
 2455831.32256   -2.6588     2455831.31973   -2.5182     2455831.32806   -2.3523  
 2455831.32416   -2.6672     2455831.32156   -2.4966     2455831.32950   -2.3521  
 2455831.32590   -2.6537     2455831.32299   -2.5186     2455831.33140   -2.3712  
 2455831.32732   -2.6538     2455831.32475   -2.4955     2455831.33363   -2.3571  
 2455831.32871   -2.6311     2455831.32627   -2.4666     2455831.33694   -2.3331  
 2455831.33024   -2.6441     2455831.32766   -2.4802     2455831.33887   -2.3578  
 2455831.33205   -2.6394     2455831.32902   -2.4703     2455841.07796   -2.2803  
 2455831.33557   -2.6343     2455831.33082   -2.4936     2455841.07977   -2.2760  
 2455831.33756   -2.6324     2455831.33283   -2.5038     2455841.08118   -2.2761  
 2455831.33992   -2.6054     2455831.33634   -2.4709     2455841.08250   -2.2806  
 2455841.07719   -2.5601     2455831.33801   -2.4623     2455841.08382   -2.2948  
 2455841.07906   -2.5537     2455831.34046   -2.4439     2455841.08506   -2.2913  
 2455841.08042   -2.5649     2455841.07760   -2.3840     2455841.08639   -2.2866  
 2455841.08174   -2.5698     2455841.07943   -2.3884     2455841.08762   -2.2982  
 2455841.08305   -2.5642     2455841.08082   -2.3883     2455841.08886   -2.2958  
 2455841.08435   -2.5706     2455841.08213   -2.3853     2455841.09009   -2.2834  
 2455841.08559   -2.5717     2455841.08345   -2.4060     2455841.09132   -2.2938  
 2455841.08682   -2.5722     2455841.08473   -2.3988     2455841.09302   -2.2970  
 2455841.08806   -2.5694     2455841.08601   -2.4023     2455841.09426   -2.3076  
 2455841.08929   -2.5819     2455841.08724   -2.3985     2455841.09549   -2.3092  
 2455841.09053   -2.5855     2455841.08848   -2.4117     2455841.09672   -2.3118  
 2455841.09223   -2.5922     2455841.08971   -2.4036     2455841.09796   -2.3018  
 2455841.09346   -2.5888     2455841.09094   -2.4099     2455841.09919   -2.3295  
 2455841.09469   -2.5999     2455841.09265   -2.4222     2455841.10042   -2.3187  
 2455841.09593   -2.5956     2455841.09388   -2.4174     2455841.10166   -2.3278  
 2455841.09716   -2.6049     2455841.09511   -2.4279     2455841.10289   -2.3245  
 2455841.09839   -2.6058     2455841.09634   -2.4229     2455841.10412   -2.3366  
 2455841.09963   -2.6034     2455841.09758   -2.4316     2455841.10536   -2.3367  
 2455841.10086   -2.6108     2455841.09881   -2.4268     2455841.10659   -2.3313  
 2455841.10209   -2.6101     2455841.10004   -2.4402     2455841.10782   -2.3361  
 2455841.10333   -2.6082     2455841.10128   -2.4402     2455841.10906   -2.3329  
 2455841.10456   -2.6148     2455841.10251   -2.4420     2455841.11029   -2.3385  
 2455841.10580   -2.6101     2455841.10374   -2.4487     2455841.11280   -2.3424  
 2455841.10703   -2.6239     2455841.10498   -2.4423     2455841.11404   -2.3448  
 2455841.10826   -2.6220     2455841.10621   -2.4489     2455841.11527   -2.3468  
 2455841.10949   -2.6196     2455841.10745   -2.4530     2455841.11651   -2.3552  
 2455841.11199   -2.6258     2455841.10868   -2.4461     2455841.11774   -2.3373  
 2455841.11570   -2.6325     2455841.10991   -2.4510     2455841.11898   -2.3466  
 2455841.11693   -2.6303     2455841.11242   -2.4560     2455841.12029   -2.3559  
 2455841.11966   -2.6342     2455841.11366   -2.4590     2455841.12150   -2.3633  
 2455841.12080   -2.6458     2455841.11489   -2.4572     2455841.12263   -2.3580  
 2455841.12193   -2.6545     2455841.11613   -2.4625     2455841.12376   -2.3561  
 2455841.12306   -2.6499     2455841.11736   -2.4660     2455841.12489   -2.3620  
 2455841.12419   -2.6521     2455841.11860   -2.4735     2455841.12602   -2.3595  
 2455841.12532   -2.6396     2455841.12001   -2.4509     2455841.12841   -2.3602  
 2455841.12645   -2.6422     2455841.12119   -2.4817     2455841.12953   -2.3609  
 2455841.12771   -2.6458     2455841.12232   -2.4651     2455841.13066   -2.3794  
 2455841.12884   -2.6525     2455841.12345   -2.4701     2455841.13179   -2.3740  
 2455841.12996   -2.6464     2455841.12457   -2.4715     2455841.13292   -2.3616  
 2455841.13109   -2.6482     2455841.12570   -2.4661     2455841.13405   -2.3695  
 2455841.13222   -2.6595     2455841.12683   -2.4827     2455841.13656   -2.3779  
 2455841.13335   -2.6514     2455841.12714   -2.4793     2455841.13769   -2.3869  
 2455841.13586   -2.6727     2455841.12809   -2.4751     2455841.13882   -2.3687  
 2455841.13699   -2.6591     2455841.12922   -2.4810     2455841.13995   -2.3870  
 2455841.13812   -2.6713     2455841.13035   -2.4791     2455841.14108   -2.3728  
 2455841.13925   -2.6607     2455841.13148   -2.4958     2455841.14220   -2.3788  
 2455841.14038   -2.6737     2455841.13261   -2.4852     2455841.14333   -2.3809  
 2455841.14151   -2.6561     2455841.13374   -2.4776     2455841.14559   -2.3704  
 2455841.14264   -2.6726     2455841.13625   -2.4995     2455841.14672   -2.3777  
 2455841.14376   -2.6737     2455841.13738   -2.4895     2455841.15045   -2.3785  
 2455841.14489   -2.6638     2455841.13851   -2.4923     2455841.15158   -2.3882  
 2455841.14602   -2.6704     2455841.13963   -2.4906     2455841.15271   -2.3822  
 2455841.14975   -2.6614     2455841.14076   -2.4811     2455841.15383   -2.3717  
 2455841.15088   -2.6814     2455841.14189   -2.4902     2455841.15496   -2.3814  
 2455841.15201   -2.6751     2455841.14302   -2.5114     2455841.15722   -2.3790  
 2455841.15314   -2.6889     2455841.14415   -2.4932     2455841.15835   -2.3788  
 2455841.15539   -2.6744     2455841.14446   -2.5036     2455841.15947   -2.3790  
 2455841.15652   -2.6807     2455841.14528   -2.5029     2455841.16060   -2.3694  
 2455841.15765   -2.6779     2455841.14641   -2.4919     2455841.16192   -2.3851  
 2455841.15878   -2.6749     2455841.15014   -2.4951     2455841.16294   -2.3754  
 2455841.16104   -2.6774     2455841.15127   -2.4973     2455841.16419   -2.3798  
 2455841.16233   -2.6847     2455841.15240   -2.5037     2455841.16546   -2.3793  
 2455841.16345   -2.6790     2455841.15352   -2.5005     2455841.16681   -2.3913  
 2455841.16479   -2.6656     2455841.15465   -2.5019     2455841.16810   -2.3866  
 2455841.16605   -2.6619     2455841.15578   -2.5064     2455841.16939   -2.3809  
 2455841.16734   -2.6763     2455841.15609   -2.4997     2455841.17068   -2.3600  
 2455841.16863   -2.6790     2455841.15691   -2.5006     2455841.17197   -2.3573  
 2455841.16993   -2.6659     2455841.15803   -2.4967     2455841.17334   -2.3767  
 2455841.17122   -2.6662     2455841.15916   -2.5014     2455841.17463   -2.3778  
 2455841.17259   -2.6580     2455841.16029   -2.4884     2455841.17593   -2.3673  
 2455841.17388   -2.6782     2455841.16153   -2.4970     2455841.17722   -2.3734  
 2455841.17517   -2.6531     2455841.16266   -2.4924     2455841.17851   -2.3827  
 2455841.17646   -2.6708     2455841.16379   -2.4989     2455841.18060   -2.3731  
 2455841.17775   -2.6655     2455841.16513   -2.5042     2455841.18189   -2.3757  
 2455841.17984   -2.6756     2455841.16642   -2.5067     2455841.18318   -2.3661  
 2455841.18113   -2.6669     2455841.16772   -2.5031     2455841.18447   -2.3517  
 2455841.18242   -2.6685     2455841.16901   -2.4889     2455841.18576   -2.3612  
 2455841.18372   -2.6538     2455841.17030   -2.4897     2455841.18705   -2.3606  
 2455841.18501   -2.6512     2455841.17159   -2.4912     2455841.18835   -2.3664  
 2455841.18630   -2.6483     2455841.17296   -2.4945     2455841.18964   -2.3568  
 2455841.18759   -2.6620     2455841.17425   -2.4932     2455841.19093   -2.3550  
 2455841.18888   -2.6444     2455841.17555   -2.5034     2455841.19222   -2.3519  
 2455841.19017   -2.6602     2455841.17684   -2.4952     2455841.19360   -2.3539  
 2455841.19147   -2.6528     2455841.17813   -2.4908     2455841.19489   -2.3520  
 2455841.19285   -2.6423     2455841.18022   -2.4950     2455841.19619   -2.3497  
 2455841.19414   -2.6537     2455841.18151   -2.4827     2455841.19748   -2.3375  
 2455841.19543   -2.6214     2455841.18280   -2.4878     2455841.19877   -2.3402  
 2455841.19672   -2.6346     2455841.18409   -2.4909     2455841.20006   -2.3300  
 2455841.19801   -2.6437     2455841.18538   -2.4814     2455841.20135   -2.3365  
 2455841.19930   -2.6337     2455841.18667   -2.4724     2455841.20264   -2.3321  
 2455841.20060   -2.6268     2455841.18797   -2.4750     2455841.20394   -2.3403  
 2455841.20189   -2.6162     2455841.18926   -2.4740     2455841.20523   -2.3321  
 2455841.20318   -2.6291     2455841.19055   -2.4638     2455841.20952   -2.3110  
 2455841.20447   -2.6232     2455841.19184   -2.4606     2455841.21081   -2.2935  
 2455841.20877   -2.6129     2455841.19322   -2.4828     2455841.21211   -2.3171  
 2455841.21006   -2.6172     2455841.19451   -2.4657     2455841.21340   -2.3109  
 2455841.21135   -2.5985     2455841.19581   -2.4758     2455841.21469   -2.3008  
 2455841.21264   -2.5999     2455841.19710   -2.4753     2455841.21599   -2.3058  
 2455841.21523   -2.5832     2455841.19839   -2.4743     2455841.21728   -2.3065  
 2455841.21652   -2.5886     2455841.19968   -2.4682     2455841.21857   -2.2718  
 2455841.21782   -2.5956     2455841.20097   -2.4529     2455841.21986   -2.2864  
 2455841.21911   -2.5836     2455841.20226   -2.4594     2455841.22116   -2.2896  
 2455841.22040   -2.5839     2455841.20356   -2.4581     2455841.22243   -2.2963  
 2455841.22168   -2.5754     2455841.20485   -2.4470     2455841.22373   -2.2774  
 2455841.22297   -2.5715     2455841.20914   -2.4374     2455841.22502   -2.2824  
 2455841.22426   -2.5781     2455841.21043   -2.4404     2455841.22631   -2.2889  
 2455841.22555   -2.5539     2455841.21173   -2.4386     2455841.22760   -2.2726  
 2455841.22684   -2.5624     2455841.21302   -2.4362     2455842.10041   -2.4090  
 2455842.09821   -2.7233     2455841.21431   -2.4126     2455842.10172   -2.4165  
 2455842.09969   -2.7222     2455841.21560   -2.4235     2455842.10300   -2.4020  
 2455842.10093   -2.7208     2455841.21690   -2.4136     2455842.10428   -2.4072  
 2455842.10220   -2.7290     2455841.21819   -2.4001     2455842.10555   -2.4155  
 2455842.10348   -2.7200     2455841.21948   -2.4034     2455842.10683   -2.4087  
 2455842.10476   -2.7182     2455841.22078   -2.4157     2455842.10819   -2.4139  
 2455842.10603   -2.7152     2455841.22205   -2.4133     2455842.10947   -2.4107  
 2455842.10740   -2.7226     2455841.22334   -2.4077     2455842.11076   -2.4121  
 2455842.10867   -2.7173     2455841.22464   -2.4079     2455842.11209   -2.4099  
 2455842.10995   -2.7262     2455841.22593   -2.3990     2455842.11336   -2.3965  
 2455842.11129   -2.7206     2455841.22722   -2.4040     2455842.11464   -2.4098  
 2455842.11257   -2.7108     2455842.09878   -2.5452     2455842.11592   -2.4112  
 2455842.11384   -2.7152     2455842.10008   -2.5463     2455842.11719   -2.4023  
 2455842.11512   -2.7060     2455842.10135   -2.5279     2455842.11847   -2.4085  
 2455842.11640   -2.7151     2455842.10263   -2.5403     2455842.11974   -2.3992  
 2455842.11768   -2.7084     2455842.10390   -2.5326     2455842.12102   -2.4142  
 2455842.11895   -2.7199     2455842.10518   -2.5367     2455842.12230   -2.3996  
 2455842.12022   -2.7056     2455842.10646   -2.5388     2455842.12357   -2.4020  
 2455842.12150   -2.7071     2455842.10782   -2.5390     2455842.12485   -2.4123  
 2455842.12278   -2.6942     2455842.10910   -2.5465     2455842.12613   -2.4016  
 2455842.12405   -2.7116     2455842.11038   -2.5330     2455842.12740   -2.4019  
 2455842.12533   -2.6993     2455842.11171   -2.5343     2455842.12868   -2.4069  
 2455842.12661   -2.7033     2455842.11299   -2.5422     2455842.12995   -2.3989  
 2455842.12788   -2.7035     2455842.11427   -2.5382     2455842.13167   -2.3928  
 2455842.12916   -2.6893     2455842.11554   -2.5369     2455842.13295   -2.3979  
 2455842.13088   -2.6935     2455842.11682   -2.5264     2455842.13423   -2.3849  
 2455842.13215   -2.6967     2455842.11809   -2.5465     2455842.13550   -2.3893  
 2455842.13343   -2.6952     2455842.11937   -2.5330     2455842.13678   -2.3836  
 2455842.13471   -2.6875     2455842.12065   -2.5272     2455842.13805   -2.3802  
 2455842.13598   -2.6834     2455842.12193   -2.5370     2455842.13933   -2.3813  
 2455842.13640   -2.6906     2455842.12320   -2.5251     2455842.14060   -2.3679  
 2455842.13726   -2.6915     2455842.12448   -2.5338     2455842.14188   -2.3645  
 2455842.13853   -2.6782     2455842.12575   -2.5167     2455842.14316   -2.3832  
 2455842.13981   -2.6833     2455842.12703   -2.5235     2455842.14443   -2.3820  
 2455842.14108   -2.6831     2455842.12830   -2.5200     2455842.14571   -2.3791  
 2455842.14236   -2.6698     2455842.12958   -2.5270     2455842.14698   -2.3761  
 2455842.14363   -2.6600     2455842.13130   -2.5165     2455842.14826   -2.3593  
 2455842.14491   -2.6738     2455842.13258   -2.5021     2455842.14953   -2.3507  
 2455842.14618   -2.6574     2455842.13385   -2.4967     2455842.15152   -2.3811  
 2455842.14746   -2.6604     2455842.13513   -2.5087     2455842.15280   -2.3623  
 2455842.14874   -2.6583     2455842.13768   -2.5134     2455842.15407   -2.3670  
 2455842.15072   -2.6645     2455842.13895   -2.4969     2455842.15790   -2.3516  
 2455842.15200   -2.6524     2455842.14023   -2.5072     2455842.15917   -2.3448  
 2455842.15327   -2.6412     2455842.14151   -2.4830     2455842.16045   -2.3308  
 2455842.15582   -2.6400     2455842.14278   -2.5003     2455842.16172   -2.3282  
 2455842.15710   -2.6453     2455842.14406   -2.4790     2455842.16306   -2.3233  
 2455842.15838   -2.6373     2455842.14533   -2.4848     2455842.16943   -2.3249  
 2455842.15965   -2.6304     2455842.14661   -2.4861     2455842.17071   -2.3333  
 2455842.16092   -2.6220     2455842.14789   -2.4732     2455842.17454   -2.3088  
 2455842.16220   -2.6255     2455842.14916   -2.4916     2455842.19113   -2.2493  
 2455842.16353   -2.6178     2455842.15115   -2.4691     2455842.19247   -2.2568  
 2455842.16864   -2.5907     2455842.15242   -2.4693     2455842.19502   -2.2551  
 2455842.17119   -2.6024     2455842.15370   -2.4638     2455842.20023   -2.2586  
 2455842.17246   -2.5935     2455842.15880   -2.4604     2455842.20310   -2.2279  
 2455842.17374   -2.6047     2455842.16007   -2.4472     2455842.22244   -2.1244  
 2455842.17501   -2.5922     2455842.16135   -2.4393     2455842.22587   -2.1036  
 2455842.17629   -2.6187     2455842.16278   -2.4458     2455843.07430   -2.3791  
 2455842.19167   -2.5509     2455842.16396   -2.4654     2455843.07558   -2.3637  
 2455842.19677   -2.5020     2455842.16906   -2.4685     2455843.07680   -2.3776  
 2455842.19804   -2.5400     2455842.17033   -2.4329     2455843.07796   -2.3758  
 2455842.19952   -2.5085     2455842.17161   -2.4270     2455843.07911   -2.3806  
 2455842.20353   -2.5042     2455842.17289   -2.4480     2455843.08027   -2.3660  
 2455842.22508   -2.3997     2455842.17416   -2.4286     2455843.08142   -2.3937  
 2455842.22753   -2.3982     2455842.17544   -2.4185     2455843.08257   -2.3865  
 2455843.07360   -2.6742     2455842.17671   -2.4073     2455843.08373   -2.3758  
 2455843.07493   -2.6744     2455842.19056   -2.3775     2455843.08488   -2.3722  
 2455843.07609   -2.6532     2455842.19209   -2.3690     2455843.08604   -2.3765  
 2455843.07724   -2.6715     2455842.19337   -2.3713     2455843.08719   -2.3748  
 2455843.07840   -2.6788     2455842.19592   -2.3500     2455843.08931   -2.3897  
 2455843.07956   -2.6811     2455842.20147   -2.3428     2455843.09046   -2.3712  
 2455843.08071   -2.6796     2455842.21077   -2.3006     2455843.09161   -2.3697  
 2455843.08187   -2.6781     2455842.21323   -2.2770     2455843.09277   -2.3736  
 2455843.08302   -2.6728     2455842.21836   -2.2679     2455843.09392   -2.3590  
 2455843.08417   -2.6783     2455842.21959   -2.2612     2455843.09507   -2.3589  
 2455843.08533   -2.6632     2455842.22082   -2.2645     2455843.09622   -2.3519  
 2455843.08648   -2.6656     2455842.22792   -2.2292     2455843.09738   -2.3672  
 2455843.08860   -2.6539     2455842.23314   -2.1966     2455843.09853   -2.3538  
 2455843.08975   -2.6673     2455842.23683   -2.1839     2455843.09968   -2.3573  
 2455843.09091   -2.6654     2455843.07400   -2.4869     2455843.10285   -2.3495  
 2455843.09206   -2.6593     2455843.07526   -2.5100     2455843.10400   -2.3585  
 2455843.09321   -2.6664     2455843.07644   -2.5056     2455843.10515   -2.3460  
 2455843.09436   -2.6535     2455843.07760   -2.5058     2455843.10631   -2.3630  
 2455843.09552   -2.6754     2455843.07876   -2.5012     2455843.10746   -2.3401  
 2455843.09667   -2.6708     2455843.07991   -2.4941     2455843.10861   -2.3487  
 2455843.09783   -2.6597     2455843.08107   -2.4822     2455843.10977   -2.3469  
 2455843.09897   -2.6489     2455843.08222   -2.4834     2455843.11092   -2.3383  
 2455843.10214   -2.6604     2455843.08338   -2.5020     2455843.11208   -2.3295  
 2455843.10329   -2.6405     2455843.08453   -2.4898     2455843.11323   -2.3327  
 2455843.10445   -2.6538     2455843.08568   -2.4895     2455843.11438   -2.3404  
 2455843.10560   -2.6491     2455843.08684   -2.4858     2455843.11554   -2.3435  
 2455843.10675   -2.6291     2455843.08896   -2.4992     2455843.11669   -2.3351  
 2455843.10791   -2.6435     2455843.09011   -2.4910     2455843.11785   -2.3307  
 2455843.10906   -2.6343     2455843.09126   -2.4838     2455843.11900   -2.3229  
 2455843.11022   -2.6318     2455843.09241   -2.4843     2455843.12015   -2.3301  
 2455843.11137   -2.6177     2455843.09357   -2.4880     2455843.12131   -2.3195  
 2455843.11368   -2.6358     2455843.09472   -2.4837     2455843.12246   -2.3266  
 2455843.11483   -2.6207     2455843.09587   -2.4887     2455843.12361   -2.3280  
 2455843.11598   -2.6258     2455843.09702   -2.4906     2455843.12592   -2.3201  
 2455843.11714   -2.6212     2455843.09818   -2.4825     2455843.12708   -2.3004  
 2455843.11829   -2.5987     2455843.09933   -2.4908     2455843.12823   -2.3045  
 2455843.11945   -2.6131     2455843.10249   -2.4611     2455843.12938   -2.3066  
 2455843.12060   -2.6144     2455843.10365   -2.4613     2455843.13054   -2.3083  
 2455843.12175   -2.6116     2455843.10480   -2.4781     2455843.13169   -2.2804  
 2455843.12291   -2.5918     2455843.10596   -2.4719     2455843.13284   -2.2915  
 2455843.12406   -2.6125     2455843.10711   -2.4662     2455843.13515   -2.2783  
 2455843.12522   -2.6019     2455843.10826   -2.4650     2455843.13631   -2.2869  
 2455843.12637   -2.5900     2455843.10942   -2.4549     2455843.13746   -2.2795  
 2455843.12752   -2.5837     2455843.11057   -2.4543     2455843.13862   -2.2840  
 2455843.12868   -2.5978     2455843.11172   -2.4766     2455843.13977   -2.2699  
 2455843.12983   -2.5943     2455843.11288   -2.4619     2455843.14092   -2.2739  
 2455843.13099   -2.6013     2455843.11403   -2.4617     2455843.14208   -2.2657  
 2455843.13214   -2.5821     2455843.11519   -2.4403     2455843.14568   -2.2492  
 2455843.13329   -2.5719     2455843.11634   -2.4595     2455843.14695   -2.2415  
 2455843.13445   -2.5816     2455843.11749   -2.4415     2455843.14814   -2.2258  
 2455843.13560   -2.5852     2455843.11865   -2.4332     2455843.14933   -2.2435  
 2455843.13675   -2.5491     2455843.11980   -2.4381     2455843.15052   -2.2372  
 2455843.13791   -2.5671     2455843.12096   -2.4421     2455843.15171   -2.2308  
 2455843.13906   -2.5648     2455843.12211   -2.4365     2455843.15291   -2.2250  
 2455843.14022   -2.5555     2455843.12326   -2.4311     2455843.15410   -2.2235  
 2455843.14137   -2.5521     2455843.12442   -2.4466     2455843.15529   -2.2168  
 2455843.14505   -2.5307     2455843.12477   -2.4337     2455843.15648   -2.2135  
 2455843.14626   -2.5392     2455843.12557   -2.4316     2455843.15767   -2.2134  
 2455843.14745   -2.5250     2455843.12672   -2.4167     2455843.16131   -2.1857  
 2455843.14865   -2.5228     2455843.12788   -2.4288     2455843.16250   -2.1872  
 2455843.14984   -2.5289     2455843.12903   -2.4104     2455843.16369   -2.1828  
 2455843.15103   -2.5101     2455843.13019   -2.4081     2455843.16488   -2.1729  
 2455843.15222   -2.5241     2455843.13134   -2.4089     2455843.16607   -2.1570  
 2455843.15461   -2.4988     2455843.13249   -2.4144     2455843.16726   -2.1776  
 2455843.15580   -2.4897     2455843.13365   -2.4074     2455843.16845   -2.1570  
 2455843.15699   -2.4921     2455843.13400   -2.4066     2455843.16964   -2.1539  
 2455843.16062   -2.4723     2455843.13480   -2.4027     2455843.17084   -2.1453  
 2455843.16301   -2.4642     2455843.13595   -2.3959     2455843.17203   -2.1249  
 2455843.16420   -2.4476     2455843.13711   -2.4032     2455843.18738   -2.0470  
 2455843.16539   -2.4555     2455843.13826   -2.3931     2455843.18857   -2.0456  
 2455843.16658   -2.4471     2455843.13942   -2.3907     2455843.18976   -2.0372  
 2455843.16777   -2.4638     2455843.14057   -2.3788     2455843.19095   -2.0239  
 2455843.16896   -2.4330     2455843.14172   -2.3724     2455843.19333   -2.0228  
 2455843.17134   -2.4279     2455843.14537   -2.3737     2455843.19453   -2.0050  
 2455843.18788   -2.3142     2455843.14661   -2.3683     2455843.20286   -1.9844  
 2455843.18908   -2.3103     2455843.14780   -2.3550     2455843.20525   -1.9745  
 2455843.21679   -2.2523     2455843.14899   -2.3499     2455843.20644   -1.9718  
 2455843.21859   -2.2614     2455843.15019   -2.3552     2455843.20763   -1.9702  
 2455843.21990   -2.2562     2455843.15138   -2.3439     2455843.21755   -1.9800  
 2455843.22227   -2.2656     2455843.15257   -2.3395     2455843.21934   -1.9818  
 2455843.22346   -2.2435     2455843.15376   -2.3304     2455843.22055   -1.9911  
 2455843.22465   -2.2646     2455843.15495   -2.3307     2455843.22179   -1.9787  
 2455843.22703   -2.2501     2455843.15615   -2.3342     2455843.22298   -1.9806  
 2455843.22822   -2.2699     2455843.15734   -2.3092     2455843.22417   -1.9819  
 2455843.22941   -2.2702     2455843.16097   -2.2972     2455843.22536   -1.9790  
 2455846.07673   -2.3284     2455843.16217   -2.3036     2455843.22655   -1.9809  
 2455846.07802   -2.3383     2455843.16335   -2.2970     2455843.22774   -1.9874  
 2455846.07953   -2.3371     2455843.16455   -2.2842     2455843.22894   -1.9916  
 2455846.08119   -2.3254     2455843.16574   -2.2729     2455843.23012   -1.9817  
 2455846.08285   -2.3516     2455843.16693   -2.2711     2455843.23132   -1.9887  
 2455846.08408   -2.3358     2455843.16812   -2.2606     2455843.23251   -1.9875  
 2455846.08657   -2.3364     2455843.16931   -2.2564     2455846.07902   -2.0318  
 2455846.08782   -2.3299     2455843.17050   -2.2618     2455846.08056   -2.0574  
 2455846.08906   -2.3357     2455843.17169   -2.2430     2455846.08215   -2.0394  
 2455846.09030   -2.3431     2455843.18704   -2.1578     2455846.08355   -2.0492  
 2455846.09155   -2.3426     2455843.18823   -2.1489     2455846.08486   -2.0550  
 2455846.09279   -2.3432     2455843.21722   -2.1014     2455846.08611   -2.0368  
 2455846.09403   -2.3521     2455843.21900   -2.1030     2455846.08735   -2.0398  
 2455846.09527   -2.3303     2455843.22022   -2.1016     2455846.08860   -2.0386  
 2455846.09899   -2.3623     2455843.22143   -2.0866     2455846.08984   -2.0414  
 2455846.10518   -2.3501     2455843.22262   -2.0967     2455846.09109   -2.0353  
 2455846.10642   -2.3483     2455843.22381   -2.1010     2455846.09232   -2.0491  
 2455846.10766   -2.3464     2455843.22500   -2.0994     2455846.09356   -2.0353  
 2455846.11284   -2.3457     2455843.22619   -2.1007     2455846.09480   -2.0510  
 2455846.11408   -2.3288     2455843.22739   -2.1019     2455846.09604   -2.0514  
 2455846.11905   -2.3533     2455843.22858   -2.0892     2455846.09728   -2.0305  
 2455846.12152   -2.3637     2455843.22977   -2.1108     2455846.09852   -2.0438  
 2455846.12276   -2.3689     2455843.23096   -2.1073     2455846.09976   -2.0347  
 2455846.12400   -2.3614     2455843.23215   -2.1100     2455846.10100   -2.0538  
 2455846.12524   -2.3452     2455846.07840   -2.1492     2455846.10224   -2.0357  
 2455846.12648   -2.3688     2455846.07988   -2.1666     2455846.10348   -2.0542  
 2455846.12772   -2.3751     2455846.08176   -2.1790     2455846.10472   -2.0483  
 2455846.13144   -2.4090     2455846.08321   -2.1630     2455846.10596   -2.0537  
 2455846.13268   -2.3753     2455846.08449   -2.1712     2455846.10720   -2.0500  
 2455846.13392   -2.4108     2455846.08573   -2.1611     2455846.10844   -2.0469  
 2455846.13516   -2.4050     2455846.08698   -2.1692     2455846.11362   -2.0339  
 2455846.13640   -2.4063     2455846.08822   -2.1575     2455846.11858   -2.0514  
 2455846.13764   -2.4076     2455846.08947   -2.1602     2455846.11982   -2.0419  
 2455846.13888   -2.4477     2455846.09071   -2.1500     2455846.12106   -2.0635  
 2455846.14012   -2.4152     2455846.09195   -2.1599     2455846.12230   -2.0816  
 2455846.14137   -2.4345     2455846.09319   -2.1648     2455846.12354   -2.0634  
 2455846.14261   -2.4432     2455846.09443   -2.1688     2455846.12478   -2.0883  
 2455846.14384   -2.4710     2455846.09567   -2.1450     2455846.12602   -2.0851  
 2455846.14508   -2.4563     2455846.09691   -2.1547     2455846.12726   -2.0845  
 2455846.14632   -2.4673     2455846.09816   -2.1630     2455846.12850   -2.0819  
 2455846.14756   -2.4539     2455846.09939   -2.1711     2455846.12974   -2.0923  
 2455846.15004   -2.4812     2455846.10063   -2.1527     2455846.13098   -2.0944  
 2455846.15252   -2.4787     2455846.10187   -2.1487     2455846.13222   -2.1120  
 2455846.15376   -2.5162     2455846.10311   -2.1513     2455846.13346   -2.1080  
 2455846.15500   -2.5041     2455846.10435   -2.1493     2455846.13470   -2.1263  
 2455846.15624   -2.4995     2455846.10559   -2.1508     2455846.13594   -2.1223  
 2455846.15748   -2.5049     2455846.10683   -2.1680     2455846.13718   -2.1231  
 2455846.15872   -2.5324     2455846.10807   -2.1726     2455846.13842   -2.1466  
 2455846.15996   -2.5002     2455846.11325   -2.1784     2455846.13966   -2.1361  
 2455846.16120   -2.5291     2455846.11449   -2.1530     2455846.14090   -2.1470  
 2455846.16394   -2.5367     2455846.11821   -2.1718     2455846.14214   -2.1529  
 2455846.16518   -2.5500     2455846.11945   -2.1898     2455846.14338   -2.1513  
 2455846.16642   -2.5338     2455846.12069   -2.1709     2455846.14462   -2.1781  
 2455846.16766   -2.5358     2455846.12193   -2.1787     2455846.14586   -2.1519  
 2455846.16890   -2.5437     2455846.12317   -2.2062     2455846.14710   -2.1822  
 2455846.17137   -2.5767     2455846.12441   -2.1890     2455846.14834   -2.1726  
 2455846.17261   -2.5428     2455846.12565   -2.2019     2455846.14958   -2.1819  
 2455846.17385   -2.5361     2455846.12689   -2.2076     2455846.15082   -2.1952  
 2455846.17633   -2.5596     2455846.12813   -2.2130     2455846.15206   -2.2051  
 2455846.17757   -2.5692     2455846.12937   -2.2106     2455846.15330   -2.1870  
 2455846.17881   -2.5387     2455846.13185   -2.2296     2455846.15454   -2.2098  
 2455846.18004   -2.5614     2455846.13309   -2.2479     2455846.15578   -2.2276  
 2455846.18128   -2.5799     2455846.13433   -2.2196     2455846.15702   -2.2185  
 2455846.18268   -2.5785     2455846.13557   -2.2344     2455846.15826   -2.2172  
 2455846.18392   -2.6109     2455846.13681   -2.2420     2455846.15950   -2.2328  
 2455846.18516   -2.5885     2455846.13805   -2.2622     2455846.16074   -2.2335  
 2455846.18640   -2.6168     2455846.13929   -2.2781     2455846.16198   -2.2308  
 2455846.18764   -2.6185     2455846.14053   -2.2701     2455846.16472   -2.2611  
 2455846.18888   -2.6341     2455846.14177   -2.2800     2455846.16596   -2.2469  
 2455848.03892   -2.3767     2455846.14301   -2.2910     2455846.16719   -2.2421  
 2455848.04037   -2.3988     2455846.14425   -2.2909     2455846.16843   -2.2533  
 2455848.04178   -2.4019     2455846.14549   -2.2939     2455846.16967   -2.2347  
 2455848.04319   -2.3810     2455846.14673   -2.2830     2455846.17091   -2.2443  
 2455848.04460   -2.4101     2455846.14797   -2.2973     2455846.17215   -2.2562  
 2455848.04601   -2.4272     2455846.14921   -2.3080     2455846.17339   -2.2611  
 2455848.04742   -2.4169     2455846.15045   -2.3072     2455846.17463   -2.2745  
 2455848.04883   -2.4133     2455846.15169   -2.3206     2455846.17587   -2.2635  
 2455848.05024   -2.3956     2455846.15293   -2.3185     2455846.17710   -2.2679  
 2455848.05166   -2.4145     2455846.15417   -2.3253     2455846.17834   -2.2829  
 2455848.05307   -2.4357     2455846.15541   -2.3207     2455846.17958   -2.2560  
 2455848.05448   -2.4428     2455846.15665   -2.3288     2455846.18082   -2.2883  
 2455848.05589   -2.4515     2455846.15789   -2.3359     2455846.18206   -2.2979  
 2455848.05730   -2.4712     2455846.15913   -2.3697     2455846.18345   -2.2920  
 2455848.05870   -2.4856     2455846.16037   -2.3652     2455846.18593   -2.2985  
 2455848.06011   -2.4959     2455846.16161   -2.3570     2455846.18718   -2.3066  
 2455848.06153   -2.4606     2455846.16435   -2.3600     2455846.18841   -2.2905  
 2455848.06294   -2.4836     2455846.16559   -2.3789     2455846.18966   -2.3080  
 2455848.06435   -2.4828     2455846.16682   -2.3702     2455846.19090   -2.3424  
 2455848.06576   -2.4944     2455846.16806   -2.3583     2455848.03971   -2.0731  
 2455848.06717   -2.5065     2455846.16930   -2.3821     2455848.04122   -2.0908  
 2455848.06858   -2.5019     2455846.17054   -2.3674     2455848.04263   -2.0951  
 2455848.06999   -2.5099     2455846.17178   -2.3748     2455848.04686   -2.1238  
 2455848.07140   -2.5060     2455846.17302   -2.3807     2455848.04827   -2.1440  
 2455848.07281   -2.5346     2455846.17426   -2.3830     2455848.04968   -2.1393  
 2455848.07422   -2.5157     2455846.17550   -2.3827     2455848.05109   -2.1549  
 2455848.07563   -2.5090     2455846.17673   -2.3856     2455848.05250   -2.1299  
 2455848.07704   -2.5059     2455846.17797   -2.3906     2455848.05392   -2.1586  
 2455848.07845   -2.5447     2455846.17921   -2.3865     2455848.05533   -2.1536  
 2455848.07986   -2.5433     2455846.18045   -2.4047     2455848.05674   -2.1557  
 2455848.08127   -2.5736     2455846.18169   -2.4331     2455848.05814   -2.1781  
 2455848.08381   -2.5638     2455846.18308   -2.4099     2455848.05955   -2.1822  
 2455848.08533   -2.5415     2455846.18432   -2.4211     2455848.06096   -2.1966  
 2455848.08703   -2.5801     2455846.18556   -2.4006     2455848.06238   -2.1822  
 2455848.08864   -2.5689     2455846.18680   -2.4364     2455848.06378   -2.1928  
 2455848.09026   -2.5704     2455846.18804   -2.4106     2455848.06520   -2.1938  
 2455848.09188   -2.5919     2455846.18928   -2.4074     2455848.06661   -2.2124  
 2455848.09351   -2.5572     2455848.03933   -2.2058     2455848.06802   -2.1982  
 2455848.09513   -2.5617     2455848.04082   -2.2183     2455848.06943   -2.2312  
 2455848.09675   -2.5888     2455848.04223   -2.2317     2455848.07084   -2.2014  
 2455848.09837   -2.6030     2455848.04364   -2.2358     2455848.07225   -2.2363  
 2455848.09999   -2.5962     2455848.04505   -2.2240     2455848.07507   -2.2195  
 2455848.10161   -2.6037     2455848.04646   -2.2495     2455848.07648   -2.2246  
 2455848.10323   -2.5853     2455848.04787   -2.2424     2455848.07789   -2.2590  
 2455848.10648   -2.6292     2455848.04928   -2.2159     2455848.07930   -2.2496  
 2455848.10810   -2.6239     2455848.05069   -2.2400     2455848.08212   -2.2509  
 2455848.10972   -2.6160     2455848.05210   -2.2635     2455848.08454   -2.2589  
 2455848.11134   -2.6240     2455848.05351   -2.2711     2455848.08638   -2.2425  
 2455848.11296   -2.6337     2455848.05492   -2.2755     2455848.08799   -2.2673  
 2455848.11620   -2.6547     2455848.05633   -2.2688     2455848.08966   -2.2516  
 2455848.11782   -2.6622     2455848.05774   -2.3046     2455848.09129   -2.2716  
 2455848.11944   -2.6437     2455848.05915   -2.2819     2455848.09291   -2.2661  
 2455848.12268   -2.6670     2455848.06056   -2.3026     2455848.09615   -2.3145  
 2455848.12431   -2.6378     2455848.06197   -2.3089     2455848.09777   -2.2910  
 2455848.12593   -2.6259     2455848.06338   -2.3101     2455848.09939   -2.3042  
 2455848.12755   -2.6179     2455848.06479   -2.3163     2455848.10101   -2.2947  
 2455848.12917   -2.6549     2455848.06620   -2.3166     2455848.10263   -2.2884  
 2455848.13079   -2.6504     2455848.06761   -2.3537     2455848.10426   -2.3007  
 2455848.13241   -2.6661     2455848.06902   -2.3315     2455848.10588   -2.3253  
 2455848.13403   -2.6173     2455848.07043   -2.3344     2455848.10750   -2.3387  
 2455848.13565   -2.6171     2455848.07184   -2.3529     2455848.11236   -2.3595  
 2455848.13727   -2.6503     2455848.07325   -2.3403     2455848.11398   -2.3439  
 2455848.14376   -2.6705     2455848.07608   -2.3522     2455848.11560   -2.3173  
 2455853.03656   -2.4862     2455848.07748   -2.3635     2455848.11722   -2.3133  
 2455853.03749   -2.4792     2455848.07890   -2.3812     2455848.11884   -2.3559  
 2455853.03842   -2.4871     2455848.08172   -2.4041     2455848.12047   -2.3653  
 2455853.03934   -2.4744     2455848.08421   -2.4068     2455848.12209   -2.3386  
 2455853.04027   -2.4517     2455848.08590   -2.4151     2455848.12371   -2.3517  
 2455853.04120   -2.4716     2455848.08760   -2.4143     2455848.12695   -2.3745  
 2455853.04213   -2.4484     2455848.08924   -2.3969     2455848.12857   -2.3690  
 2455853.04312   -2.4565     2455848.09086   -2.4023     2455848.13019   -2.3741  
 2455853.04427   -2.4509     2455848.09248   -2.3931     2455848.13181   -2.3868  
 2455853.04517   -2.4567     2455848.09410   -2.4048     2455848.13829   -2.3813  
 2455853.04607   -2.4454     2455848.09572   -2.4091     2455848.13992   -2.3540  
 2455853.04697   -2.4418     2455848.09735   -2.3973     2455848.14478   -2.3899  
 2455853.04787   -2.4470     2455848.09897   -2.3975     2455848.14640   -2.3978  
 2455853.04877   -2.4372     2455848.10059   -2.4085     2455853.03711   -2.1889  
 2455853.04966   -2.4275     2455848.10221   -2.4236     2455853.03803   -2.1942  
 2455853.05142   -2.4279     2455848.10383   -2.4290     2455853.03896   -2.1884  
 2455853.05261   -2.4210     2455848.10545   -2.4427     2455853.03988   -2.1849  
 2455853.05350   -2.4067     2455848.10707   -2.4419     2455853.04081   -2.1675  
 2455853.05440   -2.4110     2455848.11032   -2.4670     2455853.04276   -2.1639  
 2455853.05940   -2.3849     2455848.11194   -2.4431     2455853.04391   -2.1598  
 2455853.06592   -2.3583     2455848.11356   -2.4267     2455853.04481   -2.1592  
 2455853.06751   -2.3431     2455848.11518   -2.4505     2455853.04571   -2.1528  
 2455853.07891   -2.3285     2455848.11680   -2.4463     2455853.04661   -2.1467  
 2455853.07984   -2.3322     2455848.11842   -2.4510     2455853.04751   -2.1460  
 2455853.08078   -2.3298     2455848.12004   -2.4442     2455853.04841   -2.1485  
 2455853.08268   -2.3431     2455848.12166   -2.4631     2455853.04930   -2.1311  
 2455853.08361   -2.3311     2455848.12328   -2.4855     2455853.05104   -2.1307  
 2455853.08455   -2.3350     2455848.12490   -2.4466     2455853.05314   -2.1213  
 2455853.08547   -2.3385     2455848.12652   -2.4847     2455853.05404   -2.1106  
 2455853.08640   -2.3415     2455848.12814   -2.4691     2455853.05904   -2.0843  
 2455853.08732   -2.3450     2455848.12977   -2.4553     2455853.05994   -2.0796  
 2455853.08824   -2.3404     2455848.13139   -2.4827     2455853.06084   -2.0787  
 2455853.08916   -2.3390     2455848.13301   -2.4918     2455853.06556   -2.0603  
 2455853.09007   -2.3375     2455848.13463   -2.4713     2455853.06647   -2.0389  
 2455853.09098   -2.3329     2455848.13625   -2.5104     2455853.06715   -2.0370  
 2455853.09187   -2.3465     2455848.13787   -2.4730     2455853.06805   -2.0389  
 2455853.09275   -2.3449     2455848.13949   -2.4737     2455853.07852   -2.0370  
 2455853.09364   -2.3404     2455848.14598   -2.5046     2455853.08137   -2.0453  
 2455853.09453   -2.3614     2455853.03685   -2.3106     2455853.08230   -2.0434  
 2455853.09609   -2.3393     2455853.03778   -2.3162     2455853.08323   -2.0420  
 2455853.09698   -2.3396     2455853.03870   -2.3142     2455853.08416   -2.0420  
 2455853.09787   -2.3413     2455853.03963   -2.2807     2455853.08509   -2.0450  
 2455853.09876   -2.3414     2455853.04055   -2.3010     2455853.08602   -2.0440  
 2455853.09965   -2.3377     2455853.04148   -2.2967     2455853.08695   -2.0356  
 2455853.10054   -2.3382     2455853.04250   -2.2927     2455853.08786   -2.0486  
 2455853.10143   -2.3383     2455853.04365   -2.2800     2455853.08878   -2.0428  
 2455853.10232   -2.3403     2455853.04455   -2.2818     2455853.08970   -2.0416  
 2455853.10321   -2.3364     2455853.04545   -2.2756     2455853.09061   -2.0438  
 2455853.10394   -2.3364     2455853.04635   -2.2714     2455853.09151   -2.0351  
 2455853.10483   -2.3337     2455853.04725   -2.2662     2455853.09240   -2.0299  
 2455853.10639   -2.3405     2455853.04815   -2.2545     2455853.09329   -2.0375  
 2455853.10728   -2.3396     2455853.04904   -2.2554     2455853.09417   -2.0458  
 2455853.10818   -2.3471     2455853.05289   -2.2397     2455853.09506   -2.0419  
 2455853.10958   -2.3350     2455853.05378   -2.2332     2455853.09573   -2.0324  
 2455853.11047   -2.3429     2455853.05468   -2.2383     2455853.09662   -2.0425  
 2455853.11136   -2.3342     2455853.05878   -2.2116     2455853.09751   -2.0424  
 2455853.11224   -2.3404     2455853.05968   -2.2001     2455853.09840   -2.0322  
 2455853.11317   -2.3513     2455853.06238   -2.1883     2455853.09929   -2.0442  
 2455853.11406   -2.3450     2455853.06530   -2.1692     2455853.10018   -2.0353  
 2455853.11496   -2.3484     2455853.06621   -2.1736     2455853.10107   -2.0298  
 2455853.11586   -2.3441     2455853.06688   -2.1719     2455853.10196   -2.0393  
 2455853.11676   -2.3475     2455853.06779   -2.1689     2455853.10285   -2.0465  
 2455853.11766   -2.3444     2455853.07826   -2.1578     2455853.10447   -2.0374  
 2455853.11856   -2.3380     2455853.07919   -2.1566     2455853.10536   -2.0384  
 2455853.11947   -2.3450     2455853.08109   -2.1559     2455853.10604   -2.0472  
 2455853.12037   -2.3441     2455853.08203   -2.1670     2455853.10693   -2.0416  
 2455853.12111   -2.3500     2455853.08296   -2.1598     2455853.10782   -2.0420  
 2455853.12201   -2.3452     2455853.08390   -2.1682     2455853.10922   -2.0399  
 2455853.12292   -2.3506     2455853.08483   -2.1593     2455853.11011   -2.0378  
 2455853.12383   -2.3484     2455853.08575   -2.1620     2455853.11100   -2.0388  
 2455853.12473   -2.3575     2455853.08668   -2.1632     2455853.11189   -2.0401  
 2455853.12564   -2.3642     2455853.08760   -2.1620     2455853.11281   -2.0371  
 2455853.12655   -2.3582     2455853.08852   -2.1609     2455853.11370   -2.0399  
 2455853.12746   -2.3510     2455853.08944   -2.1650     2455853.11460   -2.0487  
 2455853.12837   -2.3683     2455853.09035   -2.1594     2455853.11550   -2.0395  
 2455853.12928   -2.3636     2455853.09125   -2.1576     2455853.11640   -2.0461  
 2455853.13020   -2.3727     2455853.09214   -2.1550     2455853.11730   -2.0407  
 2455853.13111   -2.3705     2455853.09303   -2.1612     2455853.11820   -2.0447  
 2455853.13203   -2.3803     2455853.09392   -2.1600     2455853.11910   -2.0504  
 2455853.13294   -2.3737     2455853.09480   -2.1591     2455853.12000   -2.0384  
 2455853.13384   -2.3868     2455853.09548   -2.1637     2455853.12165   -2.0425  
 2455853.13476   -2.3760     2455853.09637   -2.1566     2455853.12255   -2.0463  
 2455853.13699   -2.3990     2455853.09725   -2.1638     2455853.12346   -2.0519  
 2455853.13790   -2.4045     2455853.09814   -2.1555     2455853.12437   -2.0484  
 2455853.13881   -2.4056     2455853.09903   -2.1519     2455853.12528   -2.0517  
 2455853.13972   -2.4055     2455853.09992   -2.1662     2455853.12618   -2.0584  
 2455853.14062   -2.4146     2455853.10081   -2.1582     2455853.12709   -2.0601  
 2455853.14153   -2.4234     2455853.10170   -2.1635     2455853.12800   -2.0565  
 2455853.14244   -2.4196     2455853.10259   -2.1726     2455853.12891   -2.0677  
 2455853.14335   -2.4232     2455853.10348   -2.1657     2455853.12983   -2.0665  
 2455853.14425   -2.4356     2455853.10421   -2.1579     2455853.13074   -2.0706  
 2455853.14500   -2.4238     2455853.10510   -2.1672     2455853.13166   -2.0804  
 2455853.14591   -2.4403     2455853.10578   -2.1617     2455853.13257   -2.0844  
 2455853.14681   -2.4378     2455853.10667   -2.1610     2455853.13347   -2.0873  
 2455853.14772   -2.4455     2455853.10756   -2.1604     2455853.13439   -2.1049  
 2455853.14864   -2.4446     2455853.10845   -2.1571     2455853.13530   -2.1064  
 2455853.14955   -2.4455     2455853.10896   -2.1610     2455853.13753   -2.1042  
 2455853.16457   -2.5082     2455853.10985   -2.1593     2455853.13844   -2.1107  
 2455853.16552   -2.5099     2455853.11074   -2.1676     2455853.13935   -2.1198  
 2455853.16643   -2.5170     2455853.11163   -2.1659     2455853.14025   -2.1192  
 2455853.16738   -2.5125     2455853.11255   -2.1694     2455853.14116   -2.1230  
 2455853.16830   -2.5239     2455853.11344   -2.1568     2455853.14207   -2.1362  
 2455853.16922   -2.5296     2455853.11434   -2.1613     2455853.14298   -2.1516  
 2455853.16997   -2.5358     2455853.11524   -2.1672     2455853.14388   -2.1366  
 2455853.17089   -2.5336     2455853.11614   -2.1743     2455853.14553   -2.1340  
 2455853.17181   -2.5435     2455853.11704   -2.1651     2455853.14644   -2.1533  
 2455853.17274   -2.5383     2455853.11794   -2.1682     2455853.14735   -2.1501  
 2455853.17366   -2.5469     2455853.11884   -2.1743     2455853.14826   -2.1613  
 2455853.17458   -2.5446     2455853.11974   -2.1633     2455853.14918   -2.1579  
 2455853.17551   -2.5411     2455853.12065   -2.1651     2455853.16514   -2.2314  
 2455853.17643   -2.5547     2455853.12139   -2.1742     2455853.16606   -2.2256  
 2455853.17736   -2.5501     2455853.12229   -2.1669     2455853.16701   -2.2416  
 2455853.17828   -2.5480     2455853.12320   -2.1648     2455853.16792   -2.2350  
 2455853.17907   -2.5540     2455853.12410   -2.1737     2455853.16885   -2.2368  
 2455853.17983   -2.5566     2455853.12501   -2.1806     2455853.16959   -2.2404  
 2455853.18076   -2.5533     2455853.12592   -2.1857     2455853.17051   -2.2473  
 2455853.18169   -2.5615     2455853.12683   -2.1778     2455853.17144   -2.2537  
 2455853.18262   -2.5658     2455853.12774   -2.1853     2455853.17236   -2.2552  
 2455853.18355   -2.5761     2455853.12865   -2.1837     2455853.17328   -2.2509  
 2455853.18449   -2.5722     2455853.12956   -2.1912     2455853.17421   -2.2517  
 2455853.18542   -2.5676     2455853.13048   -2.1940     2455853.17513   -2.2609  
 2455853.18728   -2.5660     2455853.13139   -2.1945     2455853.17605   -2.2694  
 2455853.18822   -2.5693     2455853.13231   -2.1961     2455853.17698   -2.2679  
 2455853.18915   -2.5711     2455853.13321   -2.2096     2455853.17790   -2.2691  
 2455853.19007   -2.5818     2455853.13412   -2.2095     2455853.17869   -2.2718  
 2455853.19100   -2.5918     2455853.13504   -2.2139     2455853.18038   -2.2808  
 2455853.19193   -2.5805     2455853.13726   -2.2239     2455853.18131   -2.2804  
 2455853.19287   -2.5866     2455853.13817   -2.2244     2455853.18224   -2.2758  
 2455853.19379   -2.5779     2455853.13909   -2.2241     2455853.18317   -2.2853  
 2455853.19456   -2.5856     2455853.13999   -2.2378     2455853.18411   -2.2747  
 2455853.19550   -2.5941     2455853.14090   -2.2431     2455853.18504   -2.2679  
 2455853.19643   -2.5937     2455853.14181   -2.2402     2455853.18784   -2.2808  
 2455853.19866   -2.6035     2455853.14272   -2.2496     2455853.18877   -2.2883  
 2455853.19962   -2.5968     2455853.14362   -2.2586     2455853.18970   -2.2817  
 2455853.20039   -2.6034     2455853.14453   -2.2544     2455853.19063   -2.3040  
 2455853.20132   -2.6040     2455853.14527   -2.2608     2455853.19156   -2.2919  
 2455853.20226   -2.6056     2455853.14618   -2.2751     2455853.19249   -2.3095  
 2455853.20320   -2.5972     2455853.14709   -2.2774     2455853.19342   -2.3104  
 2455853.21200   -2.6280     2455853.14800   -2.2742     2455853.19512   -2.3135  
 2455853.21272   -2.6220     2455853.14891   -2.2686     2455853.19605   -2.3141  
 2455853.21359   -2.6131     2455853.16488   -2.3395     2455853.19698   -2.3078  
 2455853.21516   -2.6268     2455853.16579   -2.3465     2455853.19925   -2.3155  
 2455853.21608   -2.6166     2455853.16671   -2.3441     2455853.20095   -2.3150  
 2455853.21706   -2.6219     2455853.16766   -2.3388     2455853.21238   -2.3272  
 2455853.21806   -2.6268     2455853.16858   -2.3467     2455853.21324   -2.3382  
 2455853.21903   -2.6295     2455853.17025   -2.3534     2455853.21411   -2.3619  
 2455853.21995   -2.6353     2455853.17117   -2.3595     2455853.21482   -2.3384  
 2455853.22093   -2.6168     2455853.17209   -2.3659     2455853.21569   -2.3475  
 2455853.22185   -2.6532     2455853.17302   -2.3633     2455853.21666   -2.3358  
 2455853.22277   -2.6371     2455853.17394   -2.3817     2455853.21766   -2.3609  
 2455853.22369   -2.6403     2455853.17486   -2.3781     2455853.21864   -2.3446  
 2455853.22455   -2.6448     2455853.17579   -2.3723     2455853.21961   -2.3493  
 2455853.22542   -2.6459     2455853.17671   -2.3780     2455853.22053   -2.3303  
 2455853.22634   -2.6498     2455853.17764   -2.3782     2455853.22150   -2.3419  
 2455853.22704   -2.6531     2455853.17935   -2.3703     2455853.22243   -2.3427  
 2455853.22796   -2.6444     2455853.18011   -2.3863     2455853.22335   -2.3646  
 2455853.22893   -2.6217     2455853.18104   -2.3953     2455853.22421   -2.3630  
 2455853.22990   -2.6467     2455853.18198   -2.3854     2455853.22508   -2.3731  
 2455853.23082   -2.6400     2455853.18291   -2.3870     2455853.22599   -2.3578  
 2455853.23169   -2.6378     2455853.18384   -2.3951     2455853.22756   -2.3642  
 2455853.23258   -2.6503     2455853.18477   -2.3844     2455853.22854   -2.3699  
 2455853.23344   -2.6412     2455853.18757   -2.4045     2455853.22951   -2.3687  
 2455853.23414   -2.6493     2455853.18850   -2.4020     2455853.23048   -2.3602  
 2455853.23579   -2.6535     2455853.18943   -2.3993     2455853.23134   -2.3535  
 2455853.23666   -2.6662     2455853.19036   -2.4063     2455853.23224   -2.3711  
 2455853.23752   -2.6433     2455853.19129   -2.4185     2455853.23310   -2.3569  
 2455853.23838   -2.6658     2455853.19222   -2.4044     2455853.23379   -2.3696  
 2455853.23925   -2.6604     2455853.19315   -2.4197     2455853.23471   -2.3717  
 2455853.24077   -2.6659     2455853.19408   -2.4210     2455853.23545   -2.3561  
 2455853.24163   -2.6717     2455853.19484   -2.4241     2455853.23631   -2.3629  
 2455853.24318   -2.6566     2455853.19578   -2.4173     2455853.23718   -2.3577  
 2455853.24404   -2.6680     2455853.19671   -2.4272     2455853.23804   -2.3739  
 2455853.24491   -2.6693     2455853.19894   -2.4273     2455853.23890   -2.3793  
 2455853.24577   -2.6674     2455853.19991   -2.4312     2455853.23977   -2.3515  
 2455853.24664   -2.6593     2455853.20068   -2.4314     2455853.24042   -2.3704  
 2455853.24750   -2.6687     2455853.20161   -2.4380     2455853.24129   -2.3602  
 2455853.24838   -2.6631     2455853.20255   -2.4117     2455853.24215   -2.3508  
 2455853.24925   -2.6660     2455853.21299   -2.4467     2455853.24284   -2.3799  
 2455853.25013   -2.6531     2455853.21385   -2.4504     2455853.24370   -2.3640  
 2455853.25100   -2.6793     2455853.21451   -2.4690     2455853.24457   -2.3667  
 2455853.25254   -2.6660     2455853.21543   -2.4568     2455853.24543   -2.3557  
 2455853.25370   -2.6570     2455853.21635   -2.4762     2455853.24630   -2.3689  
 2455853.25461   -2.6546     2455853.21735   -2.4582     2455853.24716   -2.4017  
 2455853.25550   -2.6649     2455853.21833   -2.4646     2455853.24803   -2.3838  
 2455853.25638   -2.6648     2455853.21930   -2.4554     2455853.24890   -2.3729  
 2455853.25727   -2.6676     2455853.22022   -2.4599     2455853.24978   -2.3977  
 2455853.25798   -2.6504     2455853.22120   -2.4662     2455853.25065   -2.3819  
 2455853.25870   -2.6751     2455853.22212   -2.4675     2455853.25153   -2.3841  
 2455853.25959   -2.6661     2455853.22304   -2.4717     2455853.25218   -2.3830  
 2455853.26046   -2.6552     2455853.22396   -2.4724     2455853.25335   -2.3691  
 2455853.26135   -2.6893     2455853.22482   -2.4717     2455853.25426   -2.4025  
 2455853.26223   -2.6866     2455853.22569   -2.4691     2455853.25514   -2.3789  
 2455860.00214   -2.6245     2455853.22660   -2.4693     2455853.25603   -2.3832  
 2455860.00318   -2.6155     2455853.22731   -2.4761     2455853.25691   -2.3793  
 2455860.00423   -2.6184     2455853.22823   -2.4753     2455853.25763   -2.3981  
 2455860.00604   -2.6186     2455853.22920   -2.4780     2455853.25923   -2.3778  
 2455860.00710   -2.6091     2455853.23017   -2.4727     2455853.26012   -2.3826  
 2455860.00817   -2.5972     2455853.23109   -2.4679     2455853.26100   -2.3666  
 2455860.01003   -2.6000     2455853.23198   -2.4803     2455853.26188   -2.3839  
 2455860.01110   -2.5986     2455853.23284   -2.4732     2455853.26279   -2.3985  
 2455860.01218   -2.5848     2455853.23440   -2.4830     2455853.26367   -2.3739  
 2455860.01325   -2.5930     2455853.23514   -2.4764     2455860.00274   -2.3220  
 2455860.01413   -2.5914     2455853.23606   -2.4778     2455860.00379   -2.3186  
 2455860.01520   -2.5823     2455853.23692   -2.4802     2455860.00484   -2.3156  
 2455860.01628   -2.5850     2455853.23779   -2.4887     2455860.00559   -2.3192  
 2455860.01735   -2.5817     2455853.23865   -2.4842     2455860.00772   -2.3182  
 2455860.01843   -2.5816     2455853.23951   -2.5072     2455860.00879   -2.3060  
 2455860.01950   -2.5790     2455853.24017   -2.4930     2455860.00958   -2.3050  
 2455860.02058   -2.5730     2455853.24103   -2.4849     2455860.01065   -2.3077  
 2455860.02166   -2.5649     2455853.24190   -2.4871     2455860.01172   -2.3041  
 2455860.02274   -2.5641     2455853.24258   -2.4671     2455860.01280   -2.2982  
 2455860.02381   -2.5613     2455853.24345   -2.4899     2455860.01368   -2.2948  
 2455860.02488   -2.5520     2455853.24431   -2.5042     2455860.01475   -2.2930  
 2455860.02595   -2.5478     2455853.24517   -2.4854     2455860.01582   -2.2928  
 2455860.02702   -2.5535     2455853.24604   -2.4958     2455860.01690   -2.2933  
 2455860.02810   -2.5481     2455853.24691   -2.4969     2455860.01797   -2.2898  
 2455860.02899   -2.5445     2455853.24777   -2.5049     2455860.01905   -2.2899  
 2455860.03007   -2.5389     2455853.24865   -2.5081     2455860.02012   -2.2804  
 2455860.03114   -2.5326     2455853.24952   -2.4944     2455860.02120   -2.2807  
 2455860.03222   -2.5374     2455853.25039   -2.4766     2455860.02228   -2.2715  
 2455860.03330   -2.5273     2455853.25127   -2.4874     2455860.02335   -2.2659  
 2455860.03438   -2.5174     2455853.25309   -2.4945     2455860.02442   -2.2741  
 2455860.03547   -2.5258     2455853.25400   -2.4900     2455860.02549   -2.2566  
 2455860.03658   -2.5149     2455853.25488   -2.5059     2455860.02656   -2.2565  
 2455860.03766   -2.5067     2455853.25577   -2.4962     2455860.02764   -2.2492  
 2455860.03874   -2.5129     2455853.25665   -2.5111     2455860.02961   -2.2449  
 2455860.03982   -2.5042     2455853.25825   -2.4991     2455860.03068   -2.2409  
 2455860.04091   -2.5009     2455853.25897   -2.4909     2455860.03176   -2.2427  
 2455860.04200   -2.4936     2455853.25986   -2.4836     2455860.03284   -2.2372  
 2455860.04308   -2.4868     2455853.26074   -2.4963     2455860.03392   -2.2341  
 2455860.04417   -2.4792     2455853.26162   -2.5026     2455860.03500   -2.2285  
 2455860.04526   -2.4783     2455853.26253   -2.4895     2455860.03609   -2.2247  
 2455860.04635   -2.4726     2455853.26341   -2.5115     2455860.03720   -2.2187  
 2455860.04745   -2.4684     2455860.00245   -2.4440     2455860.03828   -2.2089  
 2455860.04854   -2.4650     2455860.00350   -2.4381     2455860.03936   -2.2178  
 2455860.05042   -2.4548     2455860.00455   -2.4375     2455860.04045   -2.2094  
 2455860.05151   -2.4557     2455860.00530   -2.4317     2455860.04153   -2.2058  
 2455860.05261   -2.4471     2455860.00636   -2.4283     2455860.04262   -2.1989  
 2455860.05674   -2.4258     2455860.00743   -2.4245     2455860.04371   -2.1988  
 2455860.05785   -2.4233     2455860.00850   -2.4358     2455860.04480   -2.1835  
 2455860.05895   -2.4159     2455860.00929   -2.4240     2455860.04589   -2.1764  
 2455860.06006   -2.4143     2455860.01036   -2.4210     2455860.04698   -2.1706  
 2455860.06117   -2.4098     2455860.01250   -2.4270     2455860.04807   -2.1687  
 2455860.06208   -2.4119     2455860.01446   -2.4110     2455860.04917   -2.1713  
 2455860.06319   -2.4037     2455860.01553   -2.4104     2455860.04996   -2.1528  
 2455860.06430   -2.3990     2455860.01660   -2.4108     2455860.05105   -2.1601  
 2455860.06541   -2.3898     2455860.01768   -2.4071     2455860.05215   -2.1546  
 2455860.06652   -2.3904     2455860.01875   -2.3983     2455860.05738   -2.1299  
 2455860.06763   -2.3854     2455860.01983   -2.4016     2455860.05848   -2.1260  
 2455860.06875   -2.3722     2455860.02091   -2.3965     2455860.05959   -2.1156  
 2455860.06968   -2.3718     2455860.02199   -2.3924     2455860.06070   -2.1082  
 2455860.07057   -2.3680     2455860.02306   -2.3853     2455860.06158   -2.1104  
 2455860.07169   -2.3616     2455860.02413   -2.3882     2455860.06272   -2.1087  
 2455860.07261   -2.3677     2455860.02520   -2.3822     2455860.06383   -2.0998  
 2455860.07432   -2.3535     2455860.02628   -2.3743     2455860.06494   -2.0935  
 2455860.07545   -2.3533     2455860.02735   -2.3740     2455860.06605   -2.0914  
 2455860.07656   -2.3539     2455860.02843   -2.3691     2455860.06716   -2.0846  
 2455860.07768   -2.3581     2455860.02932   -2.3658     2455860.06827   -2.0801  
 2455860.07879   -2.3522     2455860.03039   -2.3660     2455860.07009   -2.0691  
 2455860.07969   -2.3490     2455860.03147   -2.3601     2455860.07121   -2.0683  
 2455860.08161   -2.3457     2455860.03255   -2.3539     2455860.07303   -2.0519  
 2455860.08272   -2.3485     2455860.03363   -2.3562     2455860.07384   -2.0622  
 2455860.08384   -2.3490     2455860.03471   -2.3435     2455860.07496   -2.0534  
 2455860.08496   -2.3478     2455860.03579   -2.3400     2455860.07608   -2.0527  
 2455860.08609   -2.3468     2455860.03690   -2.3358     2455860.07720   -2.0534  
 2455860.08836   -2.3437     2455860.03799   -2.3326     2455860.07832   -2.0479  
 2455860.08948   -2.3448     2455860.03907   -2.3294     2455860.07921   -2.0391  
 2455860.09063   -2.3465     2455860.04015   -2.3220     2455860.08033   -2.0462  
 2455860.09176   -2.3441     2455860.04124   -2.3216     2455860.08114   -2.0439  
 2455860.09364   -2.3448     2455860.04233   -2.3139     2455860.08225   -2.0451  
 2455860.09469   -2.3483     2455860.04342   -2.3083     2455860.08336   -2.0494  
 2455860.09574   -2.3464     2455860.04450   -2.3030     2455860.08448   -2.0402  
 2455860.09679   -2.3434     2455860.04559   -2.3004     2455860.08561   -2.0492  
 2455860.09785   -2.3416     2455860.04668   -2.2913     2455860.08673   -2.0495  
 2455860.09893   -2.3417     2455860.04778   -2.2921     2455860.08900   -2.0476  
 2455860.09999   -2.3496     2455860.04887   -2.2806     2455860.09016   -2.0490  
 2455860.10105   -2.3455     2455860.04966   -2.2803     2455860.09128   -2.0412  
 2455860.10212   -2.3440     2455860.05075   -2.2712     2455860.09320   -2.0433  
 2455860.10319   -2.3469     2455860.05185   -2.2715     2455860.09425   -2.0446  
 2455860.10420   -2.3458     2455860.05297   -2.2614     2455860.09530   -2.0380  
 2455860.10520   -2.3445     2455860.05377   -2.2613     2455860.09635   -2.0431  
 2455860.10618   -2.3475     2455860.05708   -2.2501     2455860.09740   -2.0462  
 2455860.10717   -2.3434     2455860.05818   -2.2380     2455860.09846   -2.0448  
 2455860.10816   -2.3452     2455860.05929   -2.2355     2455860.09954   -2.0407  
 2455860.10914   -2.3431     2455860.06040   -2.2316     2455860.10061   -2.0413  
 2455860.11013   -2.3409     2455860.06242   -2.2274     2455860.10167   -2.0378  
 2455860.11112   -2.3471     2455860.06353   -2.2186     2455860.10274   -2.0365  
 2455860.11210   -2.3515     2455860.06464   -2.2164     2455860.10381   -2.0440  
 2455860.11309   -2.3399     2455860.06575   -2.2045     2455860.10480   -2.0441  
 2455860.11408   -2.3493     2455860.06686   -2.2019     2455860.10579   -2.0431  
 2455860.11507   -2.3492     2455860.06797   -2.2052     2455860.10678   -2.0432  
 2455860.11606   -2.3494     2455860.06909   -2.1951     2455860.10776   -2.0456  
 2455860.11705   -2.3423     2455860.07091   -2.1864     2455860.10875   -2.0375  
 2455860.11804   -2.3479     2455860.07203   -2.1839     2455860.10973   -2.0460  
 2455860.11903   -2.3440     2455860.07354   -2.1815     2455860.11072   -2.0426  
 2455860.12002   -2.3467     2455860.07466   -2.1788     2455860.11171   -2.0374  
 2455860.12104   -2.3635     2455860.07578   -2.1797     2455860.11270   -2.0528  
 2455860.12202   -2.3451     2455860.07690   -2.1730     2455860.11369   -2.0480  
 2455860.12302   -2.3522     2455860.07802   -2.1676     2455860.11467   -2.0436  
 2455860.12401   -2.3492     2455860.08003   -2.1715     2455860.11566   -2.0439  
 2455860.12885   -2.3520     2455860.08083   -2.1660     2455860.11665   -2.0492  
 2455860.12983   -2.3499     2455860.08195   -2.1714     2455860.11764   -2.0416  
 2455860.13082   -2.3545     2455860.08306   -2.1718     2455860.11863   -2.0451  
 2455860.13180   -2.3635     2455860.08418   -2.1681     2455860.11962   -2.0424  
 2455860.13278   -2.3648     2455860.08530   -2.1649     2455860.12061   -2.0403  
 2455860.13375   -2.3616     2455860.08643   -2.1629     2455860.12163   -2.0474  
 2455860.13473   -2.3784     2455860.08755   -2.1613     2455860.12262   -2.0465  
 2455860.13570   -2.3680     2455860.08870   -2.1670     2455860.12361   -2.0425  
 2455860.13668   -2.3787     2455860.08982   -2.1626     2455860.12845   -2.0468  
 2455860.13766   -2.3855     2455860.09098   -2.1620     2455860.12944   -2.0521  
 2455860.13939   -2.3849     2455860.09292   -2.1627     2455860.13042   -2.0608  
 2455860.14037   -2.3952     2455860.09396   -2.1572     2455860.13140   -2.0632  
 2455860.14135   -2.4017     2455860.09501   -2.1632     2455860.13238   -2.0744  
 2455860.14234   -2.4042     2455860.09606   -2.1630     2455860.13335   -2.0682  
 2455860.14332   -2.3987     2455860.09711   -2.1640     2455860.13433   -2.0709  
 2455860.14431   -2.4177     2455860.09817   -2.1607     2455860.13530   -2.0753  
 2455860.14529   -2.4211     2455860.09925   -2.1679     2455860.13628   -2.0826  
 2455860.14628   -2.4151     2455860.10032   -2.1591     2455860.13725   -2.0769  
 2455860.14726   -2.4192     2455860.10138   -2.1649     2455860.13823   -2.0873  
 2455860.14825   -2.4333     2455860.10245   -2.1592     2455860.13899   -2.0880  
 2455860.14924   -2.4411     2455860.10352   -2.1633     2455860.13997   -2.0932  
 2455860.15024   -2.4386     2455860.10452   -2.1675     2455860.14095   -2.0933  
 2455860.15124   -2.4373     2455860.10550   -2.1574     2455860.14193   -2.1034  
 2455860.15222   -2.4516     2455860.10649   -2.1597     2455860.14292   -2.1145  
 2455860.15303   -2.4477     2455860.10748   -2.1624     2455860.14390   -2.1160  
 2455860.15400   -2.4559     2455860.10846   -2.1597     2455860.14489   -2.1188  
 2455860.15498   -2.4539     2455860.10945   -2.1680     2455860.14587   -2.1271  
 2455860.15595   -2.4679     2455860.11044   -2.1600     2455860.14686   -2.1311  
 2455860.15693   -2.4607     2455860.11142   -2.1630     2455860.14785   -2.1331  
 2455860.15791   -2.4763     2455860.11241   -2.1625     2455860.14884   -2.1388  
 2455860.15869   -2.4741     2455860.11340   -2.1731     2455860.14981   -2.1408  
 2455860.15967   -2.4827     2455860.11439   -2.1684     2455860.15084   -2.1439  
 2455860.16065   -2.4840     2455860.11538   -2.1537     2455860.15181   -2.1495  
 2455860.16162   -2.4808     2455860.11636   -2.1649     2455860.15360   -2.1646  
 2455860.16260   -2.4907     2455860.11735   -2.1632     2455860.15457   -2.1748  
 2455860.16341   -2.4940     2455860.11834   -2.1673     2455860.15555   -2.1719  
 2455860.16439   -2.4991     2455860.11933   -2.1646     2455860.15652   -2.1787  
 2455860.18075   -2.5530     2455860.12032   -2.1691     2455860.15750   -2.1724  
 2455860.18155   -2.5468     2455860.12134   -2.1640     2455860.15829   -2.1708  
 2455860.18254   -2.5580     2455860.12233   -2.1731     2455860.15926   -2.1901  
 2455860.18353   -2.5552     2455860.12332   -2.1601     2455860.16024   -2.1985  
 2455860.18453   -2.5613     2455860.12431   -2.1651     2455860.16122   -2.1914  
 2455860.18629   -2.5677     2455860.12915   -2.1773     2455860.16219   -2.1969  
 2455860.18729   -2.5784     2455860.13014   -2.1806     2455860.16398   -2.2094  
 2455860.18829   -2.5696     2455860.13111   -2.1732     2455860.18114   -2.2618  
 2455860.18929   -2.5684     2455860.13209   -2.1788     2455860.18213   -2.2640  
 2455860.19029   -2.5782     2455860.13307   -2.1831     2455860.18312   -2.2681  
 2455860.19128   -2.5787     2455860.13404   -2.1927     2455860.18412   -2.2789  
 2455860.19228   -2.5899     2455860.13502   -2.1952     2455860.18511   -2.2777  
 2455860.19327   -2.5878     2455860.13599   -2.1906     2455860.18587   -2.2800  
 2455891.02685   -2.3918     2455860.13697   -2.1963     2455860.18687   -2.2736  
 2455891.02802   -2.3963     2455860.13795   -2.2105     2455860.18787   -2.2733  
 2455891.02896   -2.4116     2455860.13871   -2.2077     2455860.18887   -2.2838  
 2455891.02989   -2.4152     2455860.13968   -2.2146     2455860.18987   -2.2859  
 2455891.03083   -2.4184     2455860.14066   -2.2155     2455860.19087   -2.2908  
 2455891.03178   -2.4301     2455860.14164   -2.2251     2455860.19186   -2.2737  
 2455891.03272   -2.4363     2455860.14263   -2.2324     2455860.19286   -2.2908  
 2455891.03366   -2.4370     2455860.14361   -2.2290     2455891.02739   -2.0910  
 2455891.03461   -2.4482     2455860.14460   -2.2208     2455891.02856   -2.1020  
 2455891.03555   -2.4526     2455860.14559   -2.2409     2455891.02950   -2.1148  
 2455891.03649   -2.4565     2455860.14657   -2.2396     2455891.03044   -2.1062  
 2455891.03743   -2.4672     2455860.14756   -2.2448     2455891.03138   -2.1155  
 2455891.03838   -2.4752     2455860.14855   -2.2577     2455891.03232   -2.1172  
 2455891.03932   -2.4832     2455860.14954   -2.2523     2455891.03327   -2.1256  
 2455891.04026   -2.4855     2455860.15054   -2.2785     2455891.03421   -2.1430  
 2455891.04121   -2.4913     2455860.15154   -2.2719     2455891.03515   -2.1440  
 2455891.04219   -2.4954     2455860.15252   -2.2763     2455891.03609   -2.1403  
 2455891.04318   -2.4980     2455860.15332   -2.2749     2455891.03704   -2.1446  
 2455891.04416   -2.5109     2455860.15430   -2.2787     2455891.03798   -2.1615  
 2455891.04514   -2.5210     2455860.15527   -2.2901     2455891.03892   -2.1570  
 2455891.04597   -2.5185     2455860.15625   -2.2909     2455891.03987   -2.1674  
 2455891.04676   -2.5266     2455860.15723   -2.3044     2455891.04081   -2.1708  
 2455891.04774   -2.5234     2455860.15899   -2.3028     2455891.04177   -2.1838  
 2455891.04873   -2.5321     2455860.15997   -2.3076     2455891.04275   -2.1916  
 2455891.04971   -2.5330     2455860.16094   -2.3127     2455891.04374   -2.1880  
 2455891.05069   -2.5378     2455860.16192   -2.3190     2455891.04472   -2.2041  
 2455891.05167   -2.5365     2455860.16290   -2.3192     2455891.04555   -2.2031  
 2455891.05265   -2.5529     2455860.16371   -2.3201     2455891.04634   -2.2207  
 2455891.05364   -2.5558     2455860.16468   -2.3300     2455891.04732   -2.2059  
 2455891.05445   -2.5581     2455860.18006   -2.3778     2455891.04831   -2.2078  
 2455891.05543   -2.5662     2455860.18185   -2.3879     2455891.04929   -2.2364  
 2455891.05641   -2.5692     2455860.18284   -2.3813     2455891.05027   -2.2319  
 2455891.05740   -2.5529     2455860.18384   -2.3815     2455891.05125   -2.2317  
 2455891.05838   -2.5815     2455860.18483   -2.3872     2455891.05223   -2.2416  
 2455891.05936   -2.5758     2455860.18559   -2.3955     2455891.05322   -2.2346  
 2455891.06018   -2.5754     2455860.18659   -2.3992     2455891.05502   -2.2489  
 2455891.06116   -2.5807     2455860.18759   -2.3908     2455891.05600   -2.2399  
 2455891.06215   -2.5999     2455860.18859   -2.4064     2455891.05698   -2.2606  
 2455891.06311   -2.6002     2455860.18959   -2.4088     2455891.05796   -2.2677  
 2455891.06406   -2.6090     2455860.19059   -2.4122     2455891.05894   -2.2698  
 2455891.06501   -2.6077     2455860.19159   -2.4014     2455891.06074   -2.2777  
 2455891.06597   -2.6206     2455860.19258   -2.4160     2455891.06173   -2.2860  
 2455891.06677   -2.6079     2455860.19357   -2.4055     2455891.06271   -2.2790  
 2455891.06772   -2.6156     2455891.02713   -2.2004     2455891.06366   -2.2811  
 2455891.06868   -2.6205     2455891.02830   -2.2143     2455891.06462   -2.2898  
 2455891.06963   -2.6359     2455891.02924   -2.2292     2455891.06557   -2.2868  
 2455891.07059   -2.6297     2455891.03017   -2.2303     2455891.06733   -2.2997  
 2455891.07154   -2.6250     2455891.03112   -2.2279     2455891.06828   -2.2995  
 2455891.07250   -2.6311     2455891.03206   -2.2356     2455891.06924   -2.3066  
 2455891.07345   -2.6371     2455891.03300   -2.2495     2455891.07019   -2.3021  
 2455891.07441   -2.6373     2455891.03394   -2.2554     2455891.07114   -2.3045  
 2455891.07536   -2.6442     2455891.03489   -2.2682     2455891.07210   -2.3150  
 2455891.07631   -2.6462     2455891.03583   -2.2793     2455891.07306   -2.3137  
 2455891.07726   -2.6414     2455891.03677   -2.2804     2455891.07401   -2.3110  
 2455891.07822   -2.6509     2455891.03772   -2.2724     2455891.07496   -2.3294  
 2455891.07917   -2.6544     2455891.03866   -2.2854     2455891.07591   -2.3268  
 2455891.08012   -2.6614     2455891.03960   -2.2921     2455891.07687   -2.3307  
 2455891.08107   -2.6670     2455891.04055   -2.3020     2455891.07782   -2.3464  
 2455891.08202   -2.6696     2455891.04150   -2.2999     2455891.07877   -2.3438  
 2455891.08297   -2.6687     2455891.04249   -2.2991     2455891.07972   -2.3423  
 2455891.08392   -2.6692     2455891.04347   -2.3153     2455891.08067   -2.3446  
 2455891.08487   -2.6697     2455891.04445   -2.3268     2455891.08162   -2.3465  
 2455891.08582   -2.6877     2455891.04705   -2.3338     2455891.08257   -2.3428  
 2455891.08676   -2.6761     2455891.04804   -2.3400     2455891.08352   -2.3449  
 2455891.08771   -2.6786     2455891.04902   -2.3462     2455891.08447   -2.3519  
 2455891.08848   -2.6883     2455891.05000   -2.3440     2455891.08542   -2.3462  
 2455891.08942   -2.6846     2455891.05098   -2.3579     2455891.08636   -2.3587  
 2455891.09037   -2.6863     2455891.05196   -2.3620     2455891.08731   -2.3529  
 2455891.09132   -2.6906     2455891.05295   -2.3659     2455891.08808   -2.3458  
 2455891.09227   -2.6866     2455891.05393   -2.3661     2455891.08902   -2.3599  
 2455891.09304   -2.6823     2455891.05474   -2.3773     2455891.08997   -2.3664  
 2455891.09383   -2.6833     2455891.05573   -2.3754     2455891.09092   -2.3666  
 2455891.09478   -2.6895     2455891.05671   -2.3866     2455891.09187   -2.3710  
 2455891.09558   -2.6914     2455891.05769   -2.3965     2455891.09264   -2.3686  
 2455891.09653   -2.7033     2455891.05867   -2.3998     2455891.09438   -2.3721  
 2455891.09749   -2.6808     2455891.05966   -2.4022     2455891.09613   -2.3751  
 2455891.09844   -2.7039     2455891.06047   -2.4068     2455891.09708   -2.3857  
 2455891.09940   -2.6980     2455891.06146   -2.4054     2455891.09804   -2.3945  
 2455891.10035   -2.7229     2455891.06244   -2.4031     2455891.09899   -2.3872  
 2455891.10131   -2.7086     2455891.06340   -2.4130     2455891.09995   -2.3905  
 2455891.10226   -2.7155     2455891.06435   -2.4220     2455891.10091   -2.3879  
 2455891.10323   -2.7137     2455891.06531   -2.4318     2455891.10187   -2.3816  
 2455891.10418   -2.7149     2455891.06627   -2.4245     2455891.10282   -2.4130  
 2455891.10514   -2.7075     2455891.06706   -2.4299     2455891.10378   -2.4144  
 2455891.10610   -2.7226     2455891.06802   -2.4226     2455891.10474   -2.3961  
 2455891.10705   -2.7161     2455891.06897   -2.4356     2455891.10569   -2.4075  
 2455891.10801   -2.7191     2455891.06993   -2.4331     2455891.10665   -2.3982  
 2455891.10896   -2.7139     2455891.07089   -2.4362     2455891.10760   -2.4008  
 2455891.10995   -2.7093     2455891.07184   -2.4390     2455891.10856   -2.4011  
 2455891.11089   -2.7284     2455891.07279   -2.4434     2455891.10952   -2.3852  
 2455891.11184   -2.7252     2455891.07375   -2.4526     2455891.11050   -2.4143  
 2455891.11278   -2.7245     2455891.07470   -2.4476     2455891.11144   -2.4067  
 2455891.11372   -2.7357     2455891.07565   -2.4551     2455891.11239   -2.3970  
 2455891.11467   -2.7280     2455891.07660   -2.4676     2455891.11333   -2.4109  
 2455891.11561   -2.7358     2455891.07756   -2.4645     2455891.11428   -2.4183  
 2455891.11656   -2.7417     2455891.07851   -2.4634     2455891.11522   -2.4208  
 2455891.11750   -2.7381     2455891.07946   -2.4720     2455891.11616   -2.4198  
 2455891.11848   -2.7399     2455891.08041   -2.4775     2455891.11711   -2.4113  
 2455891.11943   -2.7256     2455891.08136   -2.4735     2455891.11809   -2.4176  
 2455891.12038   -2.7456     2455891.08231   -2.4689     2455891.11903   -2.4101  
 2455891.12133   -2.7425     2455891.08326   -2.4772     2455891.11999   -2.4015  
 2455891.12229   -2.7344     2455891.08420   -2.4784     2455891.12094   -2.4301  
 2455891.12325   -2.7376     2455891.08515   -2.4795     2455891.12189   -2.4279  
 2455891.12493   -2.7404     2455891.08610   -2.4831     2455891.12285   -2.4162  
 2455891.12589   -2.7337     2455891.08705   -2.4978     2455891.12381   -2.4188  
 2455891.12685   -2.7367     2455891.08876   -2.4957     2455891.12453   -2.4282  
 2455891.12855   -2.7472     2455891.08971   -2.4907     2455891.12549   -2.4328  
 2455891.12951   -2.7351     2455891.09066   -2.5018     2455891.12646   -2.4281  
 2455891.13048   -2.7392     2455891.09161   -2.5057     2455891.12742   -2.4194  
 2455908.98233   -2.7526     2455891.09332   -2.5038     2455891.12815   -2.4167  
 2455908.98364   -2.7561     2455891.09412   -2.4900     2455891.12911   -2.4497  
 2455908.98495   -2.7410     2455891.09507   -2.5053     2455891.13008   -2.4278  
 2455908.98627   -2.7435     2455891.09586   -2.5103     2455891.13105   -2.4158  
 2455908.98759   -2.7473     2455891.09682   -2.5068     2455908.98302   -2.4246  
 2455908.98891   -2.7542     2455891.09778   -2.5155     2455908.98433   -2.4156  
 2455908.99023   -2.7434     2455891.09873   -2.5258     2455908.98564   -2.4399  
 2455908.99156   -2.7503     2455891.09968   -2.5150     2455908.98696   -2.4315  
 2455908.99463   -2.7421     2455891.10064   -2.5122     2455908.98828   -2.4148  
 2455908.99596   -2.7171     2455891.10160   -2.5164     2455908.98961   -2.4261  
 2455908.99729   -2.7208     2455891.10255   -2.5264     2455908.99093   -2.4281  
 2455908.99864   -2.7223     2455891.10351   -2.5224     2455908.99225   -2.4270  
 2455908.99995   -2.7156     2455891.10447   -2.5186     2455908.99310   -2.4105  
 2455909.00126   -2.6895     2455891.10543   -2.5358     2455908.99397   -2.4210  
 2455909.00251   -2.7199     2455891.10639   -2.5195     2455908.99533   -2.4197  
 2455909.00373   -2.7035     2455891.10734   -2.5382     2455908.99666   -2.4200  
 2455909.00495   -2.7116     2455891.10830   -2.5333     2455908.99801   -2.4115  
 2455909.00747   -2.7217     2455891.10925   -2.5387     2455908.99932   -2.4198  
 2455909.00844   -2.7096     2455891.11024   -2.5423     2455909.00063   -2.4039  
 2455909.00938   -2.7198     2455891.11118   -2.5343     2455909.00194   -2.4022  
 2455909.01033   -2.7122     2455891.11212   -2.5285     2455909.00317   -2.3978  
 2455909.01125   -2.7152     2455891.11307   -2.5349     2455909.00438   -2.4017  
 2455909.01215   -2.7100     2455891.11401   -2.5451     2455909.00705   -2.4119  
 2455909.01306   -2.7042     2455891.11496   -2.5573     2455909.00805   -2.4065  
 2455909.01398   -2.7028     2455891.11590   -2.5460     2455909.00899   -2.4132  
 2455909.01489   -2.7133     2455891.11685   -2.5443     2455909.00993   -2.4025  
 2455909.01580   -2.6994     2455891.11782   -2.5484     2455909.01087   -2.4121  
 2455909.01671   -2.7131     2455891.11877   -2.5495     2455909.01178   -2.4070  
 2455909.01763   -2.6960     2455891.11972   -2.5555     2455909.01269   -2.3983  
 2455909.02130   -2.6916     2455891.12067   -2.5497     2455909.01360   -2.3973  
 2455909.02221   -2.6912     2455891.12162   -2.5380     2455909.01451   -2.3921  
 2455909.02313   -2.6840     2455891.12258   -2.5646     2455909.01542   -2.3876  
 2455909.02404   -2.6849     2455891.12354   -2.5461     2455909.01634   -2.3918  
 2455909.02496   -2.6837     2455891.12427   -2.5471     2455909.01725   -2.3959  
 2455909.02587   -2.6675     2455891.12522   -2.5406     2455909.01817   -2.3898  
 2455909.02808   -2.6733     2455891.12619   -2.5457     2455909.01909   -2.3771  
 2455909.02899   -2.6754     2455891.12715   -2.5715     2455909.02000   -2.3786  
 2455909.02991   -2.6681     2455891.12788   -2.5542     2455909.02092   -2.3812  
 2455909.03082   -2.6737     2455891.12884   -2.5500     2455909.02184   -2.3791  
 2455909.03264   -2.6532     2455891.12981   -2.5531     2455909.02275   -2.3695  
 2455909.03356   -2.6656     2455891.13078   -2.5651     2455909.02367   -2.3708  
 2455909.03629   -2.6446     2455908.98269   -2.5653     2455909.02458   -2.3809  
 2455909.03720   -2.6362     2455908.98401   -2.5770     2455909.02549   -2.3754  
 2455909.04824   -2.6149     2455908.98532   -2.5659     2455909.02624   -2.3676  
 2455909.04919   -2.6033     2455908.98664   -2.5614     2455909.02692   -2.3684  
 2455909.05015   -2.6137     2455908.98796   -2.5644     2455909.02862   -2.3660  
 2455909.05110   -2.6100     2455908.98928   -2.5504     2455909.02953   -2.3601  
 2455909.05205   -2.6097     2455908.99061   -2.5513     2455909.03044   -2.3691  
 2455909.05301   -2.6079     2455908.99193   -2.5477     2455909.03135   -2.3580  
 2455909.05397   -2.5973     2455908.99277   -2.5536     2455909.03226   -2.3545  
 2455909.05493   -2.5966     2455908.99365   -2.5450     2455909.03318   -2.3520  
 2455909.05589   -2.5959     2455908.99500   -2.5446     2455909.04879   -2.3208  
 2455909.05684   -2.5938     2455908.99633   -2.5330     2455909.04974   -2.3162  
 2455909.05783   -2.5822     2455908.99769   -2.5298     2455909.05070   -2.3170  
 2455909.05879   -2.5854     2455908.99902   -2.5477     2455909.05165   -2.3219  
 2455909.05972   -2.5892     2455909.00032   -2.5294     2455909.05261   -2.3139  
 2455909.06066   -2.5918     2455909.00163   -2.5349     2455909.05357   -2.3031  
 2455909.06142   -2.5768     2455909.00286   -2.5185     2455909.05452   -2.3063  
 2455909.06235   -2.5808     2455909.00409   -2.5335     2455909.05548   -2.2968  
 2455909.06329   -2.5700     2455909.00530   -2.5134     2455909.05644   -2.3111  
 2455909.06422   -2.5679     2455909.00778   -2.5384     2455909.05740   -2.2926  
 2455909.06519   -2.5633     2455909.00873   -2.5315     2455909.05838   -2.2951  
 2455909.06613   -2.5633     2455909.00967   -2.5298     2455909.05934   -2.2973  
 2455909.06706   -2.5624     2455909.01061   -2.5315     2455909.06028   -2.2962  
 2455909.06800   -2.5554     2455909.01151   -2.5283     2455909.06103   -2.2868  
 2455909.06894   -2.5486     2455909.01242   -2.5294     2455909.06197   -2.2945  
 2455909.06988   -2.5431     2455909.01333   -2.5261     2455909.06291   -2.2894  
 2455909.07084   -2.5371     2455909.01425   -2.5179     2455909.06384   -2.2859  
 2455909.07184   -2.5448     2455909.01516   -2.5026     2455909.06478   -2.2730  
 2455909.07269   -2.5291     2455909.01607   -2.5236     2455909.06575   -2.2876  
 2455909.07371   -2.5415     2455909.01699   -2.5230     2455909.06668   -2.2832  
 2455909.07475   -2.5100     2455909.01790   -2.5048     2455909.06762   -2.2772  
 2455909.07577   -2.5423     2455909.01882   -2.5142     2455909.06855   -2.2709  
 2455909.07681   -2.5095     2455909.01974   -2.5022     2455909.06949   -2.2388  
 2455909.07793   -2.5112     2455909.02066   -2.5082     2455909.07043   -2.2306  
 2455909.07912   -2.5142     2455909.02157   -2.5065     2455909.07143   -2.2366  
 2455909.08032   -2.4817     2455909.02340   -2.5030     2455909.07328   -2.2373  
 2455909.08152   -2.4896     2455909.02432   -2.4967     2455909.07431   -2.1946  
 2455909.08273   -2.4840     2455909.02666   -2.4862     2455909.07534   -2.2264  
 2455909.08393   -2.4536     2455909.02757   -2.4851     2455909.07637   -2.2394  
 2455909.08548   -2.4722     2455909.02835   -2.4848     2455909.07740   -2.2516  
 2455909.08702   -2.4539     2455909.04852   -2.4436     2455909.07860   -2.2252  
 2455922.88829   -2.5112     2455909.04947   -2.4486     2455909.07979   -2.2217  
 2455922.88985   -2.5168     2455909.05043   -2.4429     2455909.08099   -2.1812  
 2455922.89075   -2.5227     2455909.05138   -2.4359     2455909.08219   -2.1918  
 2455922.89178   -2.5280     2455909.05234   -2.4384     2455909.08340   -2.2193  
 2455922.89281   -2.5425     2455909.05329   -2.4375     2455909.08471   -2.1879  
 2455922.89384   -2.5362     2455909.05425   -2.4312     2455909.08626   -2.2051  
 2455922.89486   -2.5452     2455909.05521   -2.4290     2455909.08781   -2.1447  
 2455922.89589   -2.5511     2455909.05617   -2.4199     2455922.88946   -2.2002  
 2455922.89692   -2.5512     2455909.05713   -2.4153     2455922.89134   -2.2093  
 2455922.89795   -2.5620     2455909.05811   -2.4213     2455922.89237   -2.2230  
 2455922.89898   -2.5666     2455909.05907   -2.4129     2455922.89340   -2.2249  
 2455922.90001   -2.5777     2455909.06001   -2.4155     2455922.89442   -2.2287  
 2455922.90104   -2.5755     2455909.06170   -2.4134     2455922.89545   -2.2379  
 2455922.90207   -2.5835     2455909.06263   -2.3930     2455922.89647   -2.2490  
 2455922.90310   -2.5852     2455909.06357   -2.3883     2455922.89751   -2.2512  
 2455922.90413   -2.5900     2455909.06451   -2.3997     2455922.89854   -2.2481  
 2455922.90588   -2.6003     2455909.06548   -2.3971     2455922.89957   -2.2593  
 2455922.90691   -2.6045     2455909.06641   -2.3934     2455922.90060   -2.2551  
 2455922.90794   -2.6119     2455909.06735   -2.3901     2455922.90163   -2.2722  
 2455922.90897   -2.6178     2455909.06828   -2.3839     2455922.90266   -2.2738  
 2455922.91000   -2.6184     2455909.06922   -2.3864     2455922.90369   -2.2749  
 2455922.91103   -2.6216     2455909.07016   -2.3898     2455922.90471   -2.2768  
 2455922.91207   -2.6217     2455909.07115   -2.3658     2455922.90543   -2.2875  
 2455922.91293   -2.6270     2455909.07215   -2.3511     2455922.90646   -2.2929  
 2455922.91382   -2.6364     2455909.07300   -2.3730     2455922.90749   -2.2814  
 2455922.91489   -2.6409     2455909.07403   -2.3412     2455922.90853   -2.3032  
 2455922.91593   -2.6378     2455909.07506   -2.3165     2455922.90955   -2.2952  
 2455922.91697   -2.6420     2455909.07609   -2.3476     2455922.91059   -2.3042  
 2455922.91780   -2.6449     2455909.07712   -2.3821     2455922.91162   -2.3079  
 2455922.91959   -2.6506     2455909.07829   -2.3552     2455922.91444   -2.3184  
 2455922.92064   -2.6602     2455909.07948   -2.3411     2455922.91548   -2.3254  
 2455922.92169   -2.6596     2455909.08068   -2.3051     2455922.91652   -2.3272  
 2455922.92274   -2.6632     2455909.08188   -2.3338     2455922.91735   -2.3256  
 2455922.92378   -2.6649     2455909.08435   -2.2939     2455922.91840   -2.3391  
 2455922.92483   -2.6654     2455909.08590   -2.3019     2455922.91914   -2.3353  
 2455922.92588   -2.6718     2455909.08745   -2.2840     2455922.92018   -2.3354  
 2455922.92693   -2.6802     2455922.88859   -2.3213     2455922.92123   -2.3400  
 2455922.92872   -2.6773     2455922.89015   -2.3342     2455922.92228   -2.3500  
 2455922.92978   -2.6859     2455922.89107   -2.3414     2455922.92333   -2.3499  
 2455922.93082   -2.6865     2455922.89210   -2.3460     2455922.92438   -2.3452  
 2455922.93187   -2.6968     2455922.89312   -2.3477     2455922.92543   -2.3426  
 2455922.93291   -2.6987     2455922.89415   -2.3551     2455922.92648   -2.3575  
 2455922.93396   -2.6921     2455922.89517   -2.3649     2455922.92752   -2.3651  
 2455922.93501   -2.6861     2455922.89620   -2.3645     2455922.92827   -2.3648  
 2455922.93606   -2.7040     2455922.89723   -2.3703     2455922.92932   -2.3605  
 2455922.93711   -2.7028     2455922.89826   -2.3754     2455922.93036   -2.3606  
 2455922.93816   -2.6992     2455922.89929   -2.3795     2455922.93141   -2.3679  
 2455922.93921   -2.7031     2455922.90032   -2.3833     2455922.93246   -2.3766  
 2455922.94022   -2.7160     2455922.90135   -2.3919     2455922.93351   -2.3642  
 2455922.94121   -2.7123     2455922.90239   -2.4024     2455922.93455   -2.3721  
 2455922.94221   -2.7216     2455922.90341   -2.4041     2455922.93560   -2.3668  
 2455922.94320   -2.7170     2455922.90444   -2.4066     2455922.93665   -2.3809  
 2455922.94404   -2.7176     2455922.90516   -2.4130     2455922.93770   -2.3744  
 2455922.94503   -2.7289     2455922.90619   -2.4188     2455922.93876   -2.3831  
 2455922.94602   -2.7164     2455922.90722   -2.4216     2455922.93980   -2.3804  
 2455922.94701   -2.7265     2455922.90825   -2.4253     2455922.94079   -2.3848  
 2455922.94801   -2.7326     2455922.90928   -2.4314     2455922.94179   -2.4003  
 2455922.94900   -2.7290     2455922.91031   -2.4388     2455922.94278   -2.3905  
 2455922.94999   -2.7307     2455922.91134   -2.4358     2455922.94461   -2.3998  
 2455922.95099   -2.7301     2455922.91238   -2.4368     2455922.94560   -2.4067  
 2455922.95198   -2.7318     2455922.91327   -2.4461     2455922.94659   -2.4004  
 2455922.95297   -2.7440     2455922.91413   -2.4526     2455922.94759   -2.4042  
 2455922.95396   -2.7397     2455922.91520   -2.4507     2455922.94858   -2.4060  
 2455922.95495   -2.7441     2455922.91624   -2.4576     2455922.94957   -2.4053  
 2455922.95594   -2.7483     2455922.91812   -2.4595     2455922.95056   -2.4127  
 2455922.95694   -2.7429     2455922.91886   -2.4652     2455922.95155   -2.4133  
 2455922.95793   -2.7480     2455922.91990   -2.4695     2455922.95254   -2.4161  
 2455922.95893   -2.7537     2455922.92096   -2.4662     2455922.95354   -2.4078  
 2455922.95993   -2.7557     2455922.92200   -2.4733     2455922.95453   -2.4101  
 2455922.96092   -2.7470     2455922.92305   -2.4747     2455922.95552   -2.4150  
 2455922.96192   -2.7540     2455922.92410   -2.4765     2455922.95652   -2.4154  
 2455922.96292   -2.7496     2455922.92515   -2.4923     2455922.95751   -2.4194  
 2455922.96392   -2.7547     2455922.92620   -2.4893     2455922.95851   -2.4298  
 2455922.96492   -2.7507     2455922.92724   -2.4885     2455922.95950   -2.4211  
 2455922.96592   -2.7509     2455922.92799   -2.4862     2455922.96050   -2.4233  
 2455922.96692   -2.7586     2455922.92904   -2.4921     2455922.96150   -2.4227  
 2455922.96791   -2.7510     2455922.93009   -2.4929     2455922.96250   -2.4344  
 2455922.96874   -2.7597     2455922.93113   -2.5004     2455922.96349   -2.4278  
 2455922.96974   -2.7638     2455922.93218   -2.5035     2455922.96450   -2.4325  
 2455922.97073   -2.7597     2455922.93323   -2.5024     2455922.96549   -2.4311  
 2455922.97173   -2.7643     2455922.93427   -2.5102     2455922.96649   -2.4326  
 2455922.97273   -2.7686     2455922.93532   -2.5084     2455922.96749   -2.4351  
 2455922.97372   -2.7600     2455922.93637   -2.5024     2455922.96831   -2.4472  
 2455922.97472   -2.7573     2455922.93742   -2.5029     2455922.96931   -2.4284  
 2455922.97571   -2.7588     2455922.93848   -2.5076     2455922.97031   -2.4220  
 2455922.97671   -2.7631     2455922.93952   -2.5169     2455922.97131   -2.4380  
 2455922.97824   -2.7575     2455922.94052   -2.5232     2455922.97230   -2.4532  
 2455922.97924   -2.7657     2455922.94152   -2.5225     2455922.97330   -2.4446  
 2455922.98025   -2.7653     2455922.94251   -2.5268     2455922.97429   -2.4445  
 2455922.98122   -2.7699     2455922.94351   -2.5288     2455922.97529   -2.4364  
 2455922.98219   -2.7606     2455922.94434   -2.5331     2455922.97628   -2.4359  
 2455922.98317   -2.7616     2455922.94533   -2.5333     2455922.97728   -2.4415  
 2455922.98413   -2.7668     2455922.94633   -2.5424     2455922.97781   -2.4436  
 2455922.98510   -2.7647     2455922.94732   -2.5326     2455922.97882   -2.4439  
 2455922.98607   -2.7564     2455922.94832   -2.5351     2455922.97982   -2.4431  
 2455922.98704   -2.7591     2455922.94930   -2.5468     2455922.98082   -2.4490  
 2455922.98801   -2.7547     2455922.95030   -2.5491     2455922.98179   -2.4416  
 2455922.98898   -2.7668     2455922.95129   -2.5379     2455922.98276   -2.4385  
 2455922.98996   -2.7613     2455922.95228   -2.5423     2455922.98373   -2.4292  
 2455922.99093   -2.7549     2455922.95327   -2.5503     2455922.98470   -2.4352  
 2455922.99190   -2.7575     2455922.95426   -2.5541     2455922.98567   -2.4547  
 2455922.99287   -2.7617     2455922.95525   -2.5481     2455922.98664   -2.4457  
 2455922.99385   -2.7537     2455922.95625   -2.5596     2455922.98760   -2.4445  
 2455922.99483   -2.7635     2455922.95724   -2.5508     2455922.98858   -2.4479  
 2455922.99581   -2.7456     2455922.95824   -2.5609     2455922.98955   -2.4472  
 2455922.99679   -2.7571     2455922.95923   -2.5574     2455922.99052   -2.4428  
 2455922.99777   -2.7500     2455922.96023   -2.5567     2455922.99149   -2.4416  
 2455922.99876   -2.7526     2455922.96123   -2.5649     2455922.99247   -2.4355  
 2455922.99974   -2.7534     2455922.96223   -2.5593     2455922.99344   -2.4393  
 2455923.00072   -2.7579     2455922.96323   -2.5625     2455922.99443   -2.4458  
 2455923.00169   -2.7591     2455922.96422   -2.5680     2455922.99540   -2.4371  
 2455923.00266   -2.7477     2455922.96522   -2.5729     2455922.99638   -2.4456  
 2455923.00363   -2.7552     2455922.96622   -2.5613     2455922.99737   -2.4363  
 2455923.00460   -2.7465     2455922.96722   -2.5618     2455922.99835   -2.4358  
 2455923.00558   -2.7410     2455922.96905   -2.5663     2455922.99933   -2.4352  
 2455923.00655   -2.7485     2455922.97004   -2.5716     2455923.00031   -2.4408  
 2455923.00753   -2.7419     2455922.97104   -2.5755     2455923.00128   -2.4327  
 2455923.00851   -2.7453     2455922.97203   -2.5732     2455923.00225   -2.4393  
 2455923.00949   -2.7333     2455922.97303   -2.5719     2455923.00322   -2.4333  
 2455923.01103   -2.7394     2455922.97403   -2.5707     2455923.00420   -2.4275  
 2455923.01201   -2.7369     2455922.97502   -2.5764     2455923.00517   -2.4373  
 2455923.01299   -2.7281     2455922.97602   -2.5691     2455923.00615   -2.4398  
 2455923.01381   -2.7380     2455922.97701   -2.5655     2455923.00712   -2.4324  
 2455923.01479   -2.7360     2455922.97854   -2.5735     2455923.00810   -2.4402  
 2455923.01579   -2.7256     2455922.97955   -2.5675     2455923.00908   -2.4241  
 2455923.01678   -2.7234     2455922.98055   -2.5836     2455923.01062   -2.4334  
 2455923.01779   -2.7291     2455922.98152   -2.5840     2455923.01160   -2.4368  
 2455923.02015   -2.7242     2455922.98249   -2.5803     2455923.01258   -2.4188  
 2455923.02122   -2.7153     2455922.98346   -2.5962     2455923.01438   -2.4274  
 2455923.02255   -2.7159     2455922.98443   -2.5817     2455923.01537   -2.4223  
 2455923.02361   -2.7106     2455922.98540   -2.5835     2455923.01637   -2.4193  
 2455923.02468   -2.7123     2455922.98637   -2.5747     2455923.01737   -2.4245  
 2455923.02574   -2.7064     2455922.98831   -2.5809     2455923.01965   -2.4304  
 2455923.02679   -2.7100     2455922.98928   -2.5791     2455923.02072   -2.4094  
 2455923.02780   -2.7041     2455922.99025   -2.5740     2455923.02211   -2.4085  
 2455923.02880   -2.6997     2455922.99122   -2.5760     2455923.02317   -2.4083  
 2455923.02986   -2.7082     2455922.99219   -2.5654     2455923.02424   -2.4059  
 2455923.03086   -2.7047     2455922.99317   -2.5777     2455923.02530   -2.4084  
 2455923.03187   -2.6813     2455922.99415   -2.5785     2455923.02635   -2.4084  
 2455923.03288   -2.6872     2455922.99513   -2.5686     2455923.02736   -2.4055  
 2455923.03389   -2.6821     2455922.99611   -2.5717     2455923.02836   -2.4174  
 2455923.03489   -2.6879     2455922.99709   -2.5775     2455923.02942   -2.4030  
 2455923.03590   -2.6852     2455922.99807   -2.5730     2455923.03042   -2.3857  
 2455923.03691   -2.6754     2455922.99906   -2.5772     2455923.03143   -2.3834  
 2455923.03791   -2.6738     2455923.00004   -2.5664     2455923.03244   -2.3834  
 2455923.03892   -2.6698     2455923.00101   -2.5623     2455923.03345   -2.3981  
 2455923.03993   -2.6770     2455923.00198   -2.5631     2455923.03445   -2.3795  
 2455923.04093   -2.6739     2455923.00295   -2.5549     2455923.03546   -2.3954  
 2455923.04194   -2.6644     2455923.00392   -2.5650     2455923.03646   -2.3744  
                             2455923.00490   -2.5719     2455923.03747   -2.3794  
                             2455923.00588   -2.5633     2455923.03848   -2.3775  
                             2455923.00685   -2.5520     2455923.03949   -2.3859  
                             2455923.00782   -2.5626     2455923.04049   -2.3635  
                             2455923.00880   -2.5584     2455923.04150   -2.3772  
                             2455923.00978   -2.5495     2455923.04253   -2.3834  
                             2455923.01035   -2.5595                              
                             2455923.01133   -2.5646                              
                             2455923.01231   -2.5645                              
                             2455923.01329   -2.5548                              
                             2455923.01410   -2.5561                              
                             2455923.01509   -2.5552                              
                             2455923.01609   -2.5546                              
                             2455923.01709   -2.5505                              
                             2455923.01934   -2.5436                              
                             2455923.02044   -2.5387                              
                             2455923.02162   -2.4745                              
                             2455923.02285   -2.5302                              
                             2455923.02391   -2.5378                              
                             2455923.02498   -2.5447                              
                             2455923.02603   -2.5369                              
                             2455923.02709   -2.5377                              
                             2455923.02809   -2.5321                              
                             2455923.02910   -2.5310                              
                             2455923.03016   -2.5206                              
                             2455923.03116   -2.5283                              
                             2455923.03217   -2.5294                              
                             2455923.03318   -2.5081                              
                             2455923.03419   -2.5198                              
                             2455923.03519   -2.5172                              
                             2455923.03620   -2.5131                              
                             2455923.03720   -2.5199                              
                             2455923.03821   -2.5036                              
                             2455923.03922   -2.5034                              
                             2455923.04023   -2.5162                              
                             2455923.04123   -2.4946                              
                             2455923.04224   -2.4995                              
----------------------------------------------------------------------------------
